Current trends and future directions in event-based control

The defining characteristic of event-based control is that feedback loops are only closed when indicated by a triggering condition that takes recent information about the system into account. This stands in contrast to periodic control where the feedback loop is closed periodically. Benefits of event-based control arise when sampling comes at a cost, which occurs, e.g., for Networked Control Systems or in other setups with resource constraints. A rapidly growing number of publications deals with event-based control. Nevertheless, some fundamental questions about event-based control are still unsolved. In this article, we provide an overview of current research trends in event-based control. We focus on results that aim for a better understanding of effects that occur in feedback loops with event-based control. Based on this summary, we identify important open directions for future research.

==> img/intro_example/exp_N1_T20/t_ET.csv <==
t_ET,x_ET_LB,x_ET_UB,x_ET
0.0,-0.7071067811865476,0.7071067811865476,0.0
0.302,-0.7071067811865476,0.7071067811865476,0.0
0.512,-0.7071067811865476,0.7071067811865476,0.0
0.8260000000000001,-0.7071067811865476,0.7071067811865476,0.0
1.1340000000000001,-0.7071067811865476,0.7071067811865476,0.0
1.576,-0.7071067811865476,0.7071067811865476,0.0
2.182,-0.7071067811865476,0.7071067811865476,0.0
2.504,-0.7071067811865476,0.7071067811865476,0.0
2.648,-0.7071067811865476,0.7071067811865476,0.0
2.902,-0.7071067811865476,0.7071067811865476,0.0
3.418,-0.7071067811865476,0.7071067811865476,0.0
3.632,-0.7071067811865476,0.7071067811865476,0.0
3.92,-0.7071067811865476,0.7071067811865476,0.0
4.676,-0.7071067811865476,0.7071067811865476,0.0
5.01,-0.7071067811865476,0.7071067811865476,0.0
6.524,-0.7071067811865476,0.7071067811865476,0.0
6.722,-0.7071067811865476,0.7071067811865476,0.0
8.39,-0.7071067811865476,0.7071067811865476,0.0
9.252,-0.7071067811865476,0.7071067811865476,0.0
9.704,-0.7071067811865476,0.7071067811865476,0.0
10.0,-0.7071067811865476,0.7071067811865476,0.0


==> img/intro_example/exp_N1_T20/x_ET.csv <==
t,0
0.0,0.0
0.002,-0.05479476348242503
0.004,-0.10745566041090757
0.006,-0.09276182240085494
0.008,-0.09852848159304725
0.01,-0.07767459591705828
0.012,-0.04805516123193379
0.014,-0.15565430688995013
0.016,-0.1461051331048631
0.018000000000000002,-0.09408220177487536
0.02,-0.06639518259834754
0.022,-0.037182407651509555
0.024,-0.019347654915574053
0.026000000000000002,-0.004935798683370154
0.028,-0.0680254415309612
0.03,-0.09688655057664541
0.032,-0.12964343575330153
0.034,-0.07718101308400407
0.036000000000000004,-0.10938809901066616
0.038,-0.13634403107584794
0.04,-0.23235159885339396
0.042,-0.29709172613024887
0.044,-0.3139195698301423
0.046,-0.3063650171626469
0.048,-0.2792097409244616
0.05,-0.32947291920239136
0.052000000000000005,-0.35003922379484526
0.054,-0.34817057065729956
0.056,-0.3947177383391681
0.058,-0.4891122644266301
0.06,-0.42189990231039
0.062,-0.3777642021580152
0.064,-0.3629760692452552
0.066,-0.33106078652342236
0.068,-0.26563236580764943
0.07,-0.26184814086087815
0.07200000000000001,-0.29360895260598585
0.074,-0.34655050929220327
0.076,-0.3935989939702213
0.078,-0.4013780240387213
0.08,-0.3483507038366141
0.082,-0.3338964567153784
0.084,-0.2920417042552952
0.08600000000000001,-0.23913238684485957
0.088,-0.33544498863460104
0.09,-0.34352204146655174
0.092,-0.3383602084302155
0.094,-0.353646453385299
0.096,-0.3411083462194469
0.098,-0.35944404803212343
0.1,-0.3433877442647909
0.10200000000000001,-0.36473471993799444
0.10400000000000001,-0.30210169182245145
0.106,-0.33669997042670463
0.108,-0.3403957594091523
0.11,-0.3604861924786069
0.112,-0.2955174982524027
0.114,-0.32462590130957214
0.116,-0.33236529753932126
0.11800000000000001,-0.2254907995506644
0.12,-0.2431549195266421
0.122,-0.16150806314088365
0.124,-0.22677703718496256
0.126,-0.18057953843272995
0.128,-0.20220266436030604
0.13,-0.2242332689970308
0.132,-0.19532761980860994
0.134,-0.22295276835959799
0.136,-0.24820059524041316
0.138,-0.16343583859830596
0.14,-0.20312539999719614
0.14200000000000002,-0.1821810090619131
0.14400000000000002,-0.1878762759479337
0.146,-0.2437858780261612
0.148,-0.21676877222217492
0.15,-0.2092245690871531
0.152,-0.28902770304621717
0.154,-0.31342194268789036
0.156,-0.3781997953439671
0.158,-0.40522296350743026
0.16,-0.36468214401014665
0.162,-0.3767398188379647
0.164,-0.4177357673175595
0.166,-0.38797025832645765
0.168,-0.421419695250009
0.17,-0.35132719706283083
0.17200000000000001,-0.38556312176198493
0.17400000000000002,-0.36063838378402224
0.176,-0.3574772921579625
0.178,-0.31724056790398086
0.18,-0.3417092689610423
0.182,-0.2916018948359713
0.184,-0.2867247010586864
0.186,-0.3508865093203908
0.188,-0.4363881448573611
0.19,-0.5078751201277132
0.192,-0.4285559453091369
0.194,-0.4170438323238448
0.196,-0.40255161543789536
0.198,-0.46836249688200016
0.2,-0.4932342065425918
0.202,-0.4879550532332124
0.20400000000000001,-0.42857810307645594
0.20600000000000002,-0.4082331324588447
0.20800000000000002,-0.4456387987500626
0.21,-0.3445225540244033
0.212,-0.2854495322420384
0.214,-0.2303264981241077
0.216,-0.23736176665997344
0.218,-0.24881303107101013
0.22,-0.24354936609588157
0.222,-0.25069123958602096
0.224,-0.2718790083732185
0.226,-0.24799081471706
0.228,-0.2772916508608571
0.23,-0.2194267210893912
0.232,-0.2517882772771268
0.234,-0.35010466601808
0.23600000000000002,-0.3865823956645455
0.23800000000000002,-0.454319687536372
0.24,-0.45330467833926097
0.242,-0.4767318519602042
0.244,-0.49175804016124414
0.246,-0.46581684238677146
0.248,-0.4553588608003697
0.25,-0.3630830004535464
0.252,-0.33692103349842284
0.254,-0.4079491251873463
0.256,-0.42295335548295093
0.258,-0.3256973384645866
0.26,-0.37287329964813787
0.262,-0.30537438930009797
0.264,-0.2507823903916142
0.266,-0.2689781713177256
0.268,-0.3217766858004585
0.27,-0.3522047343026895
0.272,-0.41933356398490196
0.274,-0.4240397119272955
0.276,-0.3898687645054697
0.278,-0.37468236271667005
0.28,-0.439235751986363
0.28200000000000003,-0.40491122196002
0.28400000000000003,-0.40574083244223275
0.28600000000000003,-0.5203551687395865
0.28800000000000003,-0.5360369778124373
0.29,-0.5579848124037987
0.292,-0.6681420792065831
0.294,-0.6837116622542043
0.296,-0.6708139596078861
0.298,-0.6278483446889449
0.3,-0.6747378732708774
0.302,0.0
0.304,-0.0796269980541654
0.306,-0.10087669764285268
0.308,-0.049954806022633136
0.31,-0.09891055230518819
0.312,-0.09070279816756899
0.314,-0.09632012863889061
0.316,-0.1686433447434409
0.318,-0.19400232018518393
0.32,-0.19749621217813296
0.322,-0.27433422484668335
0.324,-0.2847204909537506
0.326,-0.32083994964455065
0.328,-0.35211020645520175
0.33,-0.2486964446789407
0.332,-0.3123971291700798
0.334,-0.29567048225599457
0.336,-0.33221985469136794
0.338,-0.3040836435151826
0.34,-0.32154571666726195
0.342,-0.2876452802465608
0.34400000000000003,-0.2818393351018402
0.34600000000000003,-0.30708889759284186
0.34800000000000003,-0.33266649552909855
0.35000000000000003,-0.27679110402104756
0.352,-0.2801133006441703
0.354,-0.28403236467591797
0.356,-0.300148079392768
0.358,-0.4098894184150357
0.36,-0.434109139444828
0.362,-0.4407974131252519
0.364,-0.4750698702855003
0.366,-0.502816780482537
0.368,-0.46294988444677476
0.37,-0.5019071559559447
0.372,-0.5779320663910483
0.374,-0.5836693451613273
0.376,-0.5498749926948847
0.378,-0.54804774102191
0.38,-0.5584480525229427
0.382,-0.51662649941672
0.384,-0.4032799390007107
0.386,-0.45292301547959557
0.388,-0.4702111823348325
0.39,-0.4848762929781989
0.392,-0.47156560977885675
0.394,-0.5303536692957174
0.396,-0.5388969299479656
0.398,-0.45990621412748944
0.4,-0.42124554283571514
0.402,-0.38386720563630017
0.404,-0.38157301449833714
0.406,-0.37127530403341735
0.40800000000000003,-0.3957396033591165
0.41000000000000003,-0.30180374600913673
0.41200000000000003,-0.3304838751701622
0.41400000000000003,-0.3373965971013666
0.41600000000000004,-0.28393118454139166
0.418,-0.3297981492724309
0.42,-0.4129182006988972
0.422,-0.3658675670813165
0.424,-0.36901064495163083
0.426,-0.2845776765465653
0.428,-0.36594473355885015
0.43,-0.42746089886969063
0.432,-0.43860331748825954
0.434,-0.4081619428765648
0.436,-0.3870957459580524
0.438,-0.4143738196828659
0.44,-0.395732353000831
0.442,-0.3644870038884487
0.444,-0.3830457370364695
0.446,-0.34898180122206335
0.448,-0.31053719512637823
0.45,-0.323718066943562
0.452,-0.351991893595228
0.454,-0.38306524281172316
0.456,-0.40476617321604436
0.458,-0.4443735335109045
0.46,-0.43325486367971067
0.462,-0.47300962809558933
0.464,-0.5099459121004484
0.466,-0.4747423881457762
0.468,-0.4812002705801117
0.47000000000000003,-0.4624672737435702
0.47200000000000003,-0.5080086338655496
0.47400000000000003,-0.5140064177435184
0.47600000000000003,-0.45229197479667005
0.47800000000000004,-0.45677982835305997
0.48,-0.41184939671033804
0.482,-0.42376587051400394
0.484,-0.4160760424252148
0.486,-0.42664643124473267
0.488,-0.46499039194027336
0.49,-0.5143461142338022
0.492,-0.5177820761270822
0.494,-0.5246441393049137
0.496,-0.47350390503563555
0.498,-0.4377305418976656
0.5,-0.452795575355178
0.502,-0.5175975127551289
0.504,-0.5827112456547323
0.506,-0.5861263781663812
0.508,-0.660892018780832
0.51,-0.6813270351330374
0.512,0.0
0.514,0.00850535046185974
0.516,0.003614611698431025
0.518,0.01846023741719849
0.52,-0.02015230397669998
0.522,0.07555664250887184
0.524,0.1271673283479926
0.526,0.13304816843909473
0.528,0.026849648554712724
0.53,0.02819859054638596
0.532,0.03482684418028792
0.534,0.0533924954076348
0.536,0.051083557629331366
0.538,0.09875193574672436
0.54,0.04657721557015404
0.542,0.06732429370020965
0.544,0.07458437555183006
0.546,0.10606327883487188
0.548,0.06703263974867224
0.55,0.110363150819478
0.552,0.06693333921947353
0.554,0.025499055369189172
0.556,0.06801352936382865
0.558,0.03777773451436128
0.56,-0.0024821357408271183
0.562,-0.11825007690997391
0.5640000000000001,-0.17586881863400627
0.5660000000000001,-0.20964681878491676
0.5680000000000001,-0.2448527199558168
0.5700000000000001,-0.25386707290461574
0.5720000000000001,-0.2840751286325942
0.5740000000000001,-0.39454792114165915
0.5760000000000001,-0.39866687511425036
0.578,-0.35613858774783114
0.58,-0.3528761918990313
0.582,-0.3312162995807346
0.584,-0.3682695288119424
0.586,-0.3529810509359552
0.588,-0.43893548558832207
0.59,-0.5069670672412263
0.592,-0.4038707945561151
0.594,-0.34782035297545244
0.596,-0.3338072436716053
0.598,-0.306767570385593
0.6,-0.2894090238749858
0.602,-0.30210771619177756
0.604,-0.29529137812797
0.606,-0.3748376677266345
0.608,-0.46187639022918625
0.61,-0.48452932716733965
0.612,-0.44986610665703974
0.614,-0.482556825608482
0.616,-0.45980646812879855
0.618,-0.43672516620826785
0.62,-0.4078353520261051
0.622,-0.36981625642203775
0.624,-0.3956402347657937
0.626,-0.3939630965914993
0.628,-0.3424658940822394
0.63,-0.3546421389323944
0.632,-0.3863071430928755
0.634,-0.40309099405485616
0.636,-0.48707303412460523
0.638,-0.4427282257794627
0.64,-0.3813575913314753
0.642,-0.38913220267121384
0.644,-0.45156052977828964
0.646,-0.3867573542884406
0.648,-0.4323928494712981
0.65,-0.4692656578350729
0.652,-0.5549970113388667
0.654,-0.5649611032892159
0.656,-0.5879824392925543
0.658,-0.5738690102822674
0.66,-0.5385088526759867
0.662,-0.5169915355867409
0.664,-0.5260680750467219
0.666,-0.5760677655128885
0.668,-0.5908663715814841
0.67,-0.6037699096323828
0.672,-0.601808666299666
0.674,-0.5765669798803346
0.676,-0.6165068779494998
0.678,-0.5828952908312537
0.68,-0.5921066926024456
0.682,-0.5271038462640052
0.684,-0.4989151826542402
0.686,-0.49815135255718723
0.6880000000000001,-0.4975563660239706
0.6900000000000001,-0.5559914073812202
0.6920000000000001,-0.5531903438474111
0.6940000000000001,-0.5675455304055055
0.6960000000000001,-0.5190313704405229
0.6980000000000001,-0.508354807167197
0.7000000000000001,-0.491222380201807
0.7020000000000001,-0.4887768638937704
0.704,-0.41739490983482486
0.706,-0.5003145230466504
0.708,-0.49323000558349595
0.71,-0.5310122045381389
0.712,-0.534285767671165
0.714,-0.5118243209860383
0.716,-0.5764392348189011
0.718,-0.5650128469309419
0.72,-0.6168773032354198
0.722,-0.5966129760700702
0.724,-0.5607473197914381
0.726,-0.5567899249590076
0.728,-0.5053536112848729
0.73,-0.5694241401684212
0.732,-0.5248571290426802
0.734,-0.4203393326067417
0.736,-0.39986493461840666
0.738,-0.48684299086098815
0.74,-0.6211919168992381
0.742,-0.6547167357107921
0.744,-0.6443948184283383
0.746,-0.6087866295229485
0.748,-0.6575178565160347
0.75,-0.6717534456973897
0.752,-0.6573219707312761
0.754,-0.5901779451219016
0.756,-0.5721496386166611
0.758,-0.49942478966819226
0.76,-0.5045614934942091
0.762,-0.5186593431621263
0.764,-0.5323576430695285
0.766,-0.5470219892565942
0.768,-0.5288451711219269
0.77,-0.5951342035877947
0.772,-0.5672406547106539
0.774,-0.5295911658822876
0.776,-0.5245160741697457
0.778,-0.5139388659825102
0.78,-0.4699030956452075
0.782,-0.46866388707753104
0.784,-0.42122977056299193
0.786,-0.46294492371249163
0.788,-0.458211709484758
0.79,-0.5184833549086019
0.792,-0.49286707963295084
0.794,-0.5755566007064361
0.796,-0.5029550983780329
0.798,-0.48978131395795055
0.8,-0.45642840821675157
0.802,-0.43598868535576907
0.804,-0.4021520827635934
0.806,-0.44699501928388097
0.808,-0.4857806351861669
0.81,-0.4944500662398461
0.812,-0.557042609112276
0.8140000000000001,-0.5845311818289456
0.8160000000000001,-0.4755617077625367
0.8180000000000001,-0.5119759530590855
0.8200000000000001,-0.5301704172038915
0.8220000000000001,-0.5696882608228424
0.8240000000000001,-0.7045475502333647
0.8260000000000001,0.0
0.8280000000000001,0.025259252452657144
0.8300000000000001,0.05714788442213914
0.8320000000000001,0.01892641991161348
0.834,0.05323063781421
0.836,0.11419954835522006
0.838,0.058203317096293006
0.84,0.10526626047497123
0.842,0.11482273386046682
0.844,0.0557302765244736
0.846,0.010442013616741352
0.848,-0.022288698511851557
0.85,-0.05285918099514486
0.852,-0.020667129247242233
0.854,-0.06432799927700295
0.856,-0.017961669875008912
0.858,0.028641507886798756
0.86,0.05088134505410569
0.862,0.0723309059150985
0.864,0.05704275509937151
0.866,0.037037285705330714
0.868,0.041515229809162335
0.87,-0.02961533803033456
0.872,-0.08374674734854493
0.874,-0.07286892863650207
0.876,-0.036330291660641834
0.878,-0.05398751177476013
0.88,-0.09883586287848223
0.882,-0.07560791876445716
0.884,-0.007818274152083582
0.886,0.049711740806362315
0.888,0.1402091080551715
0.89,0.15489395808791695
0.892,0.2118629643682466
0.894,0.2102073383895644
0.896,0.250673413432998
0.898,0.24685508432501502
0.9,0.22653694144498404
0.902,0.2707898847428516
0.904,0.35546536940180484
0.906,0.3825356152595094
0.908,0.45252382010454584
0.91,0.45021262023759623
0.912,0.4786039590116784
0.914,0.4411437240088132
0.916,0.5358785501586014
0.918,0.42858679644938413
0.92,0.3692177479925076
0.922,0.3978968789226729
0.924,0.41155887736803787
0.926,0.4147427187236006
0.928,0.3714511925990702
0.93,0.34067795385073896
0.932,0.3631500851525702
0.934,0.34475308527201975
0.936,0.34777778700617734
0.9380000000000001,0.35040014210666093
0.9400000000000001,0.3776854229855149
0.9420000000000001,0.3406731423204943
0.9440000000000001,0.35490056851507124
0.9460000000000001,0.32294917086053543
0.9480000000000001,0.30232881025223457
0.9500000000000001,0.33396545187773197
0.9520000000000001,0.2843453328482788
0.9540000000000001,0.3428891979832571
0.9560000000000001,0.3318463098162454
0.9580000000000001,0.3380125950042925
0.96,0.29020507267963347
0.962,0.3088047346841303
0.964,0.3534821175828262
0.966,0.350615459208119
0.968,0.36365273295190703
0.97,0.3985814924480522
0.972,0.4019904112248527
0.974,0.3769525409276451
0.976,0.3437861302014531
0.978,0.35679730948517685
0.98,0.33914731708091184
0.982,0.4292628917680137
0.984,0.3057006507915139
0.986,0.3384198156047642
0.988,0.3907255322022556
0.99,0.3940387355389965
0.992,0.4066827878398518
0.994,0.4232707518464065
0.996,0.43690561208986045
0.998,0.3596636126133237
1.0,0.3567199235937133
1.002,0.33898639954877385
1.004,0.2816900408339329
1.006,0.25608303088526974
1.008,0.24133895271004646
1.01,0.280784563804126
1.012,0.2791120016393458
1.014,0.311471439737679
1.016,0.28304667124005256
1.018,0.22787285730323914
1.02,0.27006890604758893
1.022,0.3127505161528519
1.024,0.3008932856252666
1.026,0.2848151541273827
1.028,0.35429120318088514
1.03,0.33152082968591423
1.032,0.37037774902877296
1.034,0.36997478179094645
1.036,0.33562141043934446
1.038,0.3898217332449396
1.04,0.34887938346991243
1.042,0.42901117964529
1.044,0.4498917363145394
1.046,0.4444064685276221
1.048,0.4247280557142856
1.05,0.4476662950604411
1.052,0.43850518399327343
1.054,0.5079551181491029
1.056,0.5560990964561014
1.058,0.6319614206510393
1.06,0.5451959373528954
1.062,0.5383022432145059
1.064,0.5838166037925399
1.066,0.6167231529884885
1.068,0.6246367308857832
1.07,0.5908255427251035
1.072,0.5982500838707023
1.074,0.5068767174688662
1.076,0.469170066329325
1.078,0.45594633905395443
1.08,0.4327677953283504
1.082,0.44806429236300604
1.084,0.46531143639221373
1.086,0.5364980887903876
1.088,0.5038867682479626
1.09,0.5273614547159748
1.092,0.4628217923336153
1.094,0.4690796913023718
1.096,0.512817910859229
1.098,0.5039494019206767
1.1,0.5537042970531207
1.102,0.4979774416779008
1.104,0.5109650884311208
1.106,0.48669672396386043
1.108,0.5220538141641946
1.11,0.5296077998379682
1.112,0.5149769919549871
1.114,0.5581389140410546
1.116,0.5373077400666715
1.118,0.5617296508502585
1.12,0.5347437564529274
1.122,0.598618211764852
1.124,0.6327110562377269
1.1260000000000001,0.6499009007343497
1.1280000000000001,0.6001903463225509
1.1300000000000001,0.6528912185928752
1.1320000000000001,0.6939757895149274
1.1340000000000001,0.0
1.1360000000000001,-0.037120318580123435
1.1380000000000001,-0.002559865396773331
1.1400000000000001,-0.02223261237023788
1.1420000000000001,-0.05775105853508511
1.1440000000000001,-0.07873070411028849
1.1460000000000001,-0.17668468324411002
1.1480000000000001,-0.13053983584574924
1.1500000000000001,-0.09333184143788031
1.1520000000000001,-0.11758363027468399
1.154,-0.09946587541083929
1.156,-0.015921867356101238
1.158,-0.08061440351700222
1.16,-0.018799226234549327
1.162,-0.08478724656658754
1.164,-0.09628198758453821
1.166,-0.15530471970628112
1.168,-0.16967138667019133
1.17,-0.1326070564736297
1.172,-0.03991578181582778
1.174,-0.09159181337586397
1.176,-0.03928505639499402
1.178,-0.001698650726271289
1.18,0.006330339326725998
1.182,0.017298567181441404
1.184,0.0046155626042578835
1.186,-0.013203762074295078
1.188,0.03242670831535466
1.19,-0.02323784216893654
1.192,-0.03581037282937549
1.194,-0.030501675981916776
1.196,-0.05126588000924204
1.198,-0.038436777056991334
1.2,-0.03300387867530086
1.202,0.005985668747174877
1.204,0.008931206179598528
1.206,0.02612689604989149
1.208,0.09620863485857112
1.21,0.06841722360392666
1.212,0.0780956552813763
1.214,0.10318325342097356
1.216,0.13238732787948582
1.218,0.20249467915726993
1.22,0.2666423902778723
1.222,0.23787458143126705
1.224,0.2417058294699994
1.226,0.2074211224156295
1.228,0.20516503586461665
1.23,0.26170502055187805
1.232,0.28357446430627875
1.234,0.25529860048855335
1.236,0.32499861694087784
1.238,0.31085645122127437
1.24,0.2581248868862722
1.242,0.24872102040201605
1.244,0.20926898500067437
1.246,0.23256430894827118
1.248,0.24944986303007033
1.25,0.22939855477413862
1.252,0.24161801710367303
1.254,0.12443162886857007
1.256,0.14755915855741075
1.258,0.18171152786835898
1.26,0.1341965742200737
1.262,0.10262384170240191
1.264,0.0618916817171018
1.266,0.022128665466410125
1.268,0.0027067262594580033
1.27,0.05369311141596089
1.272,0.06028582671342986
1.274,0.042568904743587765
1.276,-0.05897112527656345
1.278,0.017867196213586567
1.28,0.056781026570996485
1.282,0.012627573304607287
1.284,0.06246742075728573
1.286,0.0016327307861936369
1.288,0.0009506562749892478
1.29,0.005346789151353892
1.292,-0.030452612752644992
1.294,-0.03646534517780986
1.296,-0.10601638844945738
1.298,-0.08300963223255753
1.3,-0.03668380627526613
1.302,-0.008941745581539262
1.304,0.005159924578741704
1.306,-0.007629182738258411
1.308,0.01007390113075246
1.31,0.08710814868338224
1.312,0.07928345275103532
1.314,0.1181104388821741
1.316,0.13924894547100575
1.318,0.1786799160151047
1.32,0.23333689713876904
1.322,0.24447621899879302
1.324,0.26566434566313
1.326,0.19755000210610674
1.328,0.17807513160043498
1.33,0.1806535499357933
1.332,0.17371614058543772
1.334,0.14593868840187563
1.336,0.16506522750476504
1.338,0.24667649855557316
1.34,0.2655877972904981
1.342,0.2977387237739255
1.344,0.41751971552724365
1.346,0.42453299700170555
1.348,0.4613067900624479
1.35,0.43150167350892454
1.352,0.40933399911820345
1.354,0.3996243002630433
1.356,0.34529829656003774
1.358,0.3988421951460135
1.36,0.36066015338743296
1.362,0.2942931729808811
1.364,0.24691526040557799
1.366,0.30566759779270214
1.368,0.36694271223562613
1.37,0.3864411067140239
1.372,0.3884344987933992
1.374,0.3834336803754932
1.3760000000000001,0.4243970873683376
1.3780000000000001,0.3320926888229574
1.3800000000000001,0.32441431044401514
1.3820000000000001,0.34474286485195194
1.3840000000000001,0.28700248826636976
1.3860000000000001,0.23719723591601127
1.3880000000000001,0.22690119109513573
1.3900000000000001,0.25639799161775145
1.3920000000000001,0.27455230651144213
1.3940000000000001,0.2915351408659279
1.3960000000000001,0.29497724478562337
1.3980000000000001,0.22738590458666352
1.4000000000000001,0.2736830660725127
1.4020000000000001,0.2895051188665705
1.4040000000000001,0.2249351299188187
1.4060000000000001,0.21585634547709165
1.408,0.21658146812204748
1.41,0.22570828149904099
1.412,0.20362391079264786
1.414,0.13146454882099134
1.416,0.06315294907142599
1.418,0.03654933581608799
1.42,0.07115609068245199
1.422,0.1299613966696045
1.424,0.14224670470788192
1.426,0.1742668705488699
1.428,0.16225635994594367
1.43,0.07936074877604238
1.432,0.04996800176288052
1.434,-0.046041840030653036
1.436,-0.00892243013361571
1.438,-0.07262796929227933
1.44,-0.059017126184585766
1.442,0.0534440930475788
1.444,0.08138857808304834
1.446,0.07544660157708138
1.448,0.09252060197555068
1.45,0.01430888311468781
1.452,-0.0053272354928186605
1.454,-0.05217488432998696
1.456,-0.05492593507640309
1.458,-0.055961804323484854
1.46,-0.0777312989678165
1.462,-0.0566131140530699
1.464,-0.012600964651270585
1.466,-0.0383977805170983
1.468,-0.040734810660283616
1.47,-0.013383329613525952
1.472,-0.023876226137434564
1.474,-0.04874511551934635
1.476,-0.0380836470085435
1.478,0.03633495455748115
1.48,0.01911037344954769
1.482,0.09051439867801747
1.484,0.09401427573121635
1.486,0.10602844206770268
1.488,0.07515565628646326
1.49,0.09395573400972546
1.492,0.17417101295512594
1.494,0.1489212740409318
1.496,0.10121231861830715
1.498,0.17139449429048836
1.5,0.20395034851422866
1.502,0.2878150194011513
1.504,0.21220803321361292
1.506,0.24490686186071797
1.508,0.22998591767114296
1.51,0.19329309261754446
1.512,0.17169682988312762
1.514,0.19741414462688733
1.516,0.28275029281420605
1.518,0.3412426943494571
1.52,0.32699242206208057
1.522,0.3437127622363807
1.524,0.3032306489933694
1.526,0.25075232723380037
1.528,0.28340010591147946
1.53,0.27121018814864817
1.532,0.3376535986683795
1.534,0.3321544368844911
1.536,0.3495732685423649
1.538,0.2295104920854263
1.54,0.2807578176878014
1.542,0.3201878846473536
1.544,0.2808425165862338
1.546,0.3136364974822712
1.548,0.3819022718845495
1.55,0.405858828799192
1.552,0.38845472026533145
1.554,0.40447540873940824
1.556,0.4391731436496875
1.558,0.5036799963949516
1.56,0.5445034465889029
1.562,0.5992190330021219
1.564,0.6430912100918602
1.566,0.6843103076587413
1.568,0.6786125995502292
1.57,0.6355620804669797
1.572,0.685971774412838
1.574,0.6982767477174163
1.576,0.0
1.578,-0.014105799226490578
1.58,-0.04508641546498815
1.582,-0.08713032756282302
1.584,-0.12358164523456105
1.586,-0.15929467278932563
1.588,-0.191652534910568
1.59,-0.26846678332765883
1.592,-0.24456916173317444
1.594,-0.2762404180607714
1.596,-0.2522278972958856
1.598,-0.19329070384763214
1.6,-0.23484937556107566
1.602,-0.23864515327459124
1.604,-0.21035497289631033
1.606,-0.20589764349598516
1.608,-0.21595223574861233
1.61,-0.19711403166921881
1.612,-0.1281376942961936
1.614,-0.11916068781160938
1.616,-0.12141325948799375
1.618,-0.12349144821815794
1.62,0.01183840274329051
1.622,0.04998649146190082
1.624,0.12994758750320168
1.6260000000000001,0.1782773203188417
1.6280000000000001,0.12815098946281567
1.6300000000000001,0.12262919404168993
1.6320000000000001,0.12154482358902818
1.6340000000000001,0.2496774162052291
1.6360000000000001,0.2958661527644679
1.6380000000000001,0.3225396620475096
1.6400000000000001,0.3367224895671612
1.6420000000000001,0.23878709558165134
1.6440000000000001,0.25460135158710084
1.6460000000000001,0.2635360991550524
1.6480000000000001,0.20756624316946426
1.6500000000000001,0.19716056158659012
1.6520000000000001,0.21162875220990318
1.6540000000000001,0.21129127115271884
1.6560000000000001,0.21217169739990727
1.6580000000000001,0.24106740885459166
1.6600000000000001,0.18660757004908768
1.6620000000000001,0.1354773423576976
1.6640000000000001,0.08324405164839876
1.666,0.04939052700239843
1.668,0.010335759939961164
1.67,0.040223660112937765
1.672,0.06411743777641155
1.674,0.04537330106641013
1.676,0.11140694266980944
1.678,0.08825446105170287
1.68,0.08004525156092424
1.682,0.13507637276626694
1.684,0.24097033586935135
1.686,0.24638916380442644
1.688,0.23954470946953665
1.69,0.29005919539673575
1.692,0.2248086621261498
1.694,0.20032789784730465
1.696,0.18647919841759242
1.698,0.1334874577776779
1.7,0.10207886611421979
1.702,0.058570901391697294
1.704,0.04709078300245695
1.706,0.1584505738064541
1.708,0.08510567091473487
1.71,0.08820841562558557
1.712,0.1099373833747872
1.714,0.1487515376365054
1.716,0.1297586042510348
1.718,0.05128334739273255
1.72,0.010761433483879035
1.722,0.007508438977782861
1.724,0.04356359215678962
1.726,0.009217912930004957
1.728,0.028882834288868287
1.73,-0.05968527637194576
1.732,-0.050700687325331284
1.734,-0.04628008243610404
1.736,-0.059382607106985175
1.738,-0.04406605231624283
1.74,-0.026275433420013705
1.742,-0.03213817821652443
1.744,-0.0414736623121299
1.746,-0.10622325357569085
1.748,-0.1251265287089407
1.75,-0.1467143957733832
1.752,-0.11992930794730428
1.754,-0.12213267870006628
1.756,-0.09960942213487778
1.758,-0.0368736818497295
1.76,-0.016894962378872336
1.762,-0.036065097058106454
1.764,-0.026523046079501622
1.766,-0.02565034559041779
1.768,-0.01519703745928247
1.77,-0.014319019123592014
1.772,-0.015818032412263427
1.774,0.0772815151993802
1.776,0.11066029572812752
1.778,0.1275432874120388
1.78,0.11394624278487742
1.782,0.12093027066630846
1.784,0.11238406033179249
1.786,0.0614987325775358
1.788,0.05298754251018867
1.79,0.11832149979479012
1.792,0.09633889138475427
1.794,0.05727080668249673
1.796,0.046952894122002986
1.798,0.07238395884574089
1.8,0.07085573252008182
1.802,0.06803911722368827
1.804,0.1584349134405345
1.806,0.1407102788459862
1.808,0.15378294305266715
1.81,0.04962979215937535
1.812,0.037268778927807666
1.814,0.07092904267933431
1.816,-0.011164145414385152
1.818,0.013744554307460799
1.82,-0.0020683597685215993
1.822,-0.02919158471596983
1.824,0.05581936684754818
1.826,0.06667130586128445
1.828,0.0850920296928086
1.83,0.05513340676839085
1.832,0.05601048646670148
1.834,0.050182066292305594
1.836,0.10962213229025775
1.838,0.07870950054199177
1.84,0.135055255860012
1.842,0.13038436044635304
1.844,0.1539021990471121
1.846,0.2731971366955026
1.848,0.201750309671205
1.85,0.16484253592575193
1.852,0.2275632726380672
1.854,0.266531592930503
1.856,0.2713761969195143
1.858,0.2732094657039803
1.86,0.266362331380096
1.862,0.2533640360148379
1.864,0.280242818133573
1.866,0.2944565487307027
1.868,0.28040977977402903
1.87,0.301521960689626
1.872,0.3586789922913771
1.874,0.39142832757250345
1.8760000000000001,0.39408072898553326
1.8780000000000001,0.38519539129580527
1.8800000000000001,0.37190819755119575
1.8820000000000001,0.31867464566879455
1.8840000000000001,0.25108882742104255
1.8860000000000001,0.3051073936615962
1.8880000000000001,0.3753225444758479
1.8900000000000001,0.3592644740844968
1.8920000000000001,0.31929999165251877
1.8940000000000001,0.3855207844785691
1.8960000000000001,0.36929517155193525
1.8980000000000001,0.3550356592506583
1.9000000000000001,0.3452054460980156
1.9020000000000001,0.36759843072174725
1.9040000000000001,0.3813154735473765
1.9060000000000001,0.37903205225225967
1.9080000000000001,0.42432315347496474
1.9100000000000001,0.437241811397733
1.9120000000000001,0.4153019324603715
1.9140000000000001,0.4469559135688719
1.9160000000000001,0.3969969060468348
1.9180000000000001,0.40982883063254216
1.92,0.37472467609307136
1.922,0.34264025164398526
1.924,0.32481990524933924
1.926,0.33048664927901905
1.928,0.3641986907968304
1.93,0.40610965548463795
1.932,0.44279315074408787
1.934,0.46674656388143165
1.936,0.4778038249161447
1.938,0.33830429003279927
1.94,0.356385368188298
1.942,0.37678185304621326
1.944,0.40388953889926205
1.946,0.3315815359528338
1.948,0.3780735750080362
1.95,0.3833360823372187
1.952,0.4423051086545948
1.954,0.42601967573352817
1.956,0.4510499084450392
1.958,0.36749964216663145
1.96,0.36592026777705033
1.962,0.3811042626486021
1.964,0.35289872248758214
1.966,0.3750199320916303
1.968,0.35229263258139243
1.97,0.33903148946690886
1.972,0.3656216852468199
1.974,0.32784686832387044
1.976,0.37443445097675854
1.978,0.29881469641369396
1.98,0.23765473779443935
1.982,0.16607310677933307
1.984,0.1643356738586017
1.986,0.13605788301057142
1.988,0.126505951171493
1.99,0.15484993008603354
1.992,0.08690872128525662
1.994,0.061030173516022135
1.996,0.06238230747460394
1.998,0.08772758814153292
2.0,0.14997811702389097
2.0020000000000002,0.23692429498503165
2.004,0.2614229946447528
2.0060000000000002,0.24638226393963025
2.008,0.20370779225099822
2.0100000000000002,0.18941638325324606
2.012,0.14804199851765665
2.0140000000000002,0.15046418863301492
2.016,0.2062009340055999
2.0180000000000002,0.21181441082473418
2.02,0.1884432052285141
2.0220000000000002,0.19411699506593805
2.024,0.23355770674442988
2.0260000000000002,0.21495829903221741
2.028,0.2600973926723176
2.0300000000000002,0.30797222224624465
2.032,0.3087960912391494
2.0340000000000003,0.3731492899348057
2.036,0.4198777464058685
2.0380000000000003,0.43090746499996335
2.04,0.49929301143402105
2.0420000000000003,0.42632107950740994
2.044,0.47049715188177
2.0460000000000003,0.3956689824224382
2.048,0.3615152334035161
2.05,0.34730478010660293
2.052,0.369342315844414
2.054,0.30762444624817764
2.056,0.34761885677359694
2.058,0.38231780127792514
2.06,0.47826293529684705
2.062,0.4312607196991094
2.064,0.4054296004425997
2.066,0.5230308664032282
2.068,0.5889528812313451
2.07,0.619760946276251
2.072,0.5521169078408397
2.074,0.5230067172315871
2.076,0.5266935405790494
2.078,0.5330278083995243
2.08,0.49350480006260455
2.082,0.5125055582268228
2.084,0.5312625928586461
2.086,0.5358553334673846
2.088,0.5560331364812412
2.09,0.5141270272215803
2.092,0.5220746697603791
2.094,0.6261704958884247
2.096,0.6284488778427249
2.098,0.5751816256905746
2.1,0.6045657825830779
2.102,0.563822754921472
2.104,0.5563421825711274
2.106,0.5869615654379188
2.108,0.5913869486707597
2.11,0.5007986530285953
2.112,0.5374390289334623
2.114,0.553213395512755
2.116,0.5320428487746498
2.118,0.5205295814554562
2.12,0.5748024201444273
2.122,0.5768005904821725
2.124,0.4933215976296814
2.126,0.5687253488410344
2.128,0.6167887788029205
2.13,0.5786232323261715
2.132,0.6047154228055862
2.134,0.5324750041840898
2.136,0.5463342440156462
2.138,0.6305778941326499
2.14,0.544360980349313
2.142,0.5432106317219785
2.144,0.5462268661860699
2.146,0.629275616635939
2.148,0.6492571321988705
2.15,0.6037378700861393
2.152,0.6303892920820089
2.154,0.6489165310821616
2.156,0.592608016341075
2.158,0.5600610107241679
2.16,0.5818670075342625
2.162,0.6583137009333533
2.164,0.651222115530615
2.166,0.6185547735497723
2.168,0.6058999147170598
2.17,0.5809107488232637
2.172,0.5605651059176071
2.174,0.6239452818410656
2.176,0.656271096309069
2.178,0.6275021347564818
2.18,0.7056346245519993
2.182,0.0
2.184,-0.022412409240900377
2.186,0.006658655655040313
2.188,0.03967924447030846
2.19,0.0709080516153362
2.192,0.12027895350636886
2.194,0.1242752006411898
2.196,0.0932461154987072
2.198,0.11517995758743149
2.2,0.17144414583671708
2.202,0.13323757584317164
2.204,0.18187657867270524
2.206,0.26343981127337823
2.208,0.2978299693918971
2.21,0.36020305274226994
2.212,0.3964051688269081
2.214,0.409459194550712
2.216,0.3817523447820852
2.218,0.41521840905968244
2.22,0.3611238502858347
2.222,0.34164860057979407
2.224,0.41316820006503274
2.226,0.4555321499410816
2.228,0.4985061791883254
2.23,0.47571515225738725
2.232,0.43947377995359505
2.234,0.37172350894025774
2.236,0.41316964750425456
2.238,0.37301922957790445
2.24,0.3640836652960182
2.242,0.3541183476453864
2.244,0.3593976780927046
2.246,0.3692713930569287
2.248,0.28918516590764654
2.25,0.28260501626865286
2.2520000000000002,0.2716916646189551
2.254,0.3348798584326129
2.2560000000000002,0.3756111781808733
2.258,0.4179306286012081
2.2600000000000002,0.4311929515974757
2.262,0.5345566662547467
2.2640000000000002,0.5322049500820425
2.266,0.5154659875918304
2.2680000000000002,0.5208617273705052
2.27,0.49681828284159923
2.2720000000000002,0.4894830143714546
2.274,0.36018602737096295
2.2760000000000002,0.3680532533867398
2.278,0.3712021079611909
2.2800000000000002,0.35384524470240564
2.282,0.2754630305348833
2.2840000000000003,0.2313352611562749
2.286,0.23316270596155597
2.2880000000000003,0.20296778576471475
2.29,0.12990697206207624
2.2920000000000003,0.18842330016545095
2.294,0.12024035723608506
2.2960000000000003,0.09425028364153665
2.298,0.11320572276505914
2.3000000000000003,0.06918729801825574
2.302,0.06775123993745735
2.3040000000000003,0.09795024569699162
2.306,0.06770879992614276
2.308,0.04654644829048671
2.31,0.05093218199848426
2.312,0.09495948548868416
2.314,0.07278200606710339
2.316,0.0008663212154118582
2.318,0.030242798886414235
2.32,0.0023508962411886714
2.322,-0.09149925809404191
2.324,-0.09195288724113171
2.326,-0.11950805852623159
2.328,-0.07567572973320535
2.33,-0.13548401624826134
2.332,-0.04760428610165768
2.334,-0.030403827930809868
2.336,-0.11086157879276826
2.338,-0.13481470929086647
2.34,-0.1798948313193769
2.342,-0.2584597121535914
2.344,-0.32144137975198084
2.346,-0.45221636396478804
2.348,-0.37022890746543946
2.35,-0.33452345514888493
2.352,-0.3042761582697877
2.354,-0.26979699192440365
2.356,-0.37742911727382067
2.358,-0.3889315294030946
2.36,-0.36789517977244945
2.362,-0.2991703381017643
2.364,-0.2541328524042632
2.366,-0.2660929875728433
2.368,-0.2756699189077736
2.37,-0.27954297646174875
2.372,-0.2105822282311811
2.374,-0.2602074740272946
2.376,-0.2994447296474403
2.378,-0.36475237032571894
2.38,-0.3485086930423542
2.382,-0.3724144826946174
2.384,-0.4070782207902206
2.386,-0.4271142782769548
2.388,-0.5085931530564656
2.39,-0.496911575391759
2.392,-0.503888034729125
2.394,-0.5830535072986243
2.396,-0.5078545302829323
2.398,-0.525833699785613
2.4,-0.45758002570313794
2.402,-0.44049075028619655
2.404,-0.36411701867007307
2.406,-0.3800958815731328
2.408,-0.337323427474429
2.41,-0.23813412975507964
2.412,-0.24478319849344343
2.414,-0.28420365707722506
2.416,-0.21779588731625288
2.418,-0.22167488148879766
2.42,-0.16683622746306082
2.422,-0.18554654137079396
2.424,-0.22326944278301153
2.426,-0.20901075433449812
2.428,-0.23351329096373874
2.43,-0.30362209879488367
2.432,-0.2470706481242213
2.434,-0.2805491423419677
2.436,-0.30654502546649653
2.438,-0.3123689720341527
2.44,-0.3173457889243161
2.442,-0.32323412068699575
2.444,-0.36948720207648256
2.446,-0.3531825586847892
2.448,-0.3364203760544642
2.45,-0.31647757313048874
2.452,-0.34802290978365114
2.454,-0.34275244632242785
2.456,-0.2793517552760272
2.458,-0.41131434435824143
2.46,-0.4527382888191469
2.462,-0.4975295534928603
2.464,-0.5217319631312032
2.466,-0.49992296230754496
2.468,-0.49946674727964346
2.47,-0.4860459408360862
2.472,-0.5192580586156095
2.474,-0.5595356997949432
2.476,-0.6122949525242376
2.478,-0.632996699465854
2.48,-0.7016607408621114
2.482,-0.6289846769649063
2.484,-0.6356542874488285
2.486,-0.6805973630198934
2.488,-0.658416674994625
2.49,-0.6644774056335239
2.492,-0.6332841104879978
2.494,-0.6361163468515225
2.496,-0.5933472868109717
2.498,-0.6623846862413707
2.5,-0.6607321355142228
2.5020000000000002,-0.6850008544132309
2.504,0.0
2.5060000000000002,0.10587131570188912
2.508,0.0008678970134243791
2.5100000000000002,0.007640114027317013
2.512,-0.006932605369627698
2.5140000000000002,0.0680488994337698
2.516,0.17368206862712587
2.5180000000000002,0.14056223318270034
2.52,0.16778007218902324
2.5220000000000002,0.20653033145438027
2.524,0.22064602548736012
2.5260000000000002,0.1907895619279394
2.528,0.2382014359079654
2.5300000000000002,0.2302890188662574
2.532,0.2405120798429108
2.5340000000000003,0.2368602204667385
2.536,0.19712535502638673
2.5380000000000003,0.18209243107105522
2.54,0.14538491802186937
2.5420000000000003,0.12342159835065325
2.544,0.18292278492555702
2.5460000000000003,0.2690138812380658
2.548,0.26578623089605036
2.5500000000000003,0.21737173735166126
2.552,0.24632389696875
2.5540000000000003,0.2162227298171775
2.556,0.24883843915325699
2.5580000000000003,0.28947857978617253
2.56,0.25701566699062495
2.562,0.2567688938956145
2.564,0.2978102021913682
2.566,0.29841599430220334
2.568,0.3310325775140701
2.57,0.27888795367862507
2.572,0.2650052569777752
2.574,0.29135281899057985
2.576,0.22835983643248947
2.578,0.16056482275090778
2.58,0.14627576125376995
2.582,0.1570401271218418
2.584,0.22857417218162412
2.586,0.29086305373840027
2.588,0.3597043931273456
2.59,0.3071577816512201
2.592,0.34709757260014684
2.594,0.3114317525376491
2.596,0.2659208193702993
2.598,0.33558898235404366
2.6,0.3333866255936615
2.602,0.4423090538208925
2.604,0.45935325118454795
2.606,0.4966731724706541
2.608,0.4560512252022304
2.61,0.4678243570943825
2.612,0.4408677907586984
2.614,0.44908175129972605
2.616,0.5263988768645023
2.618,0.551522458642765
2.62,0.5474616698741528
2.622,0.5449172394619661
2.624,0.5441844180680642
2.626,0.5614945924682146
2.628,0.5490659643836961
2.63,0.5567935175521699
2.632,0.4984246462390969
2.634,0.5575008474298779
2.636,0.6170864589573579
2.638,0.6592776643658507
2.64,0.7065849748748838
2.642,0.6956442409639032
2.644,0.652647687801859
2.646,0.6998987048785779
2.648,0.0
2.65,0.029365867849714178
2.652,0.05097702482070243
2.654,0.02844117987590078
2.656,0.007493030169206882
2.658,-0.0016618222551052497
2.66,-0.03065970655546657
2.662,-0.10058470668122288
2.664,-0.07653546567684799
2.666,-0.07262779230320238
2.668,-0.07464608441964993
2.67,-0.06695236322480014
2.672,-0.027060841466044927
2.674,-0.0986932526393387
2.676,-0.08793146846620026
2.678,-0.034922723611441775
2.68,-0.024807326096507154
2.682,-0.06729601002071917
2.684,-0.015902849608396608
2.686,-0.05869489610445244
2.688,-0.08536768131440287
2.69,-0.09254128904773484
2.692,-0.11780290518631364
2.694,-0.07002903983678532
2.696,-0.07518742884396801
2.698,-0.08752711072089703
2.7,-0.050423216250839786
2.702,-0.08972966558881357
2.704,-0.12923405859547898
2.706,-0.08572111779389369
2.708,-0.1233102420352461
2.71,-0.10719859583656755
2.712,-0.06608486085878873
2.714,-0.03289282709996222
2.716,-0.013986899479635717
2.718,-0.06727778090900838
2.72,-0.0937698331568102
2.722,-0.08498203068567811
2.724,-0.07704315961426911
2.726,-0.11285235237153302
2.728,-0.18230722244263342
2.73,-0.2256466494827487
2.732,-0.2836028859310773
2.734,-0.2952882701399804
2.736,-0.3495688026073971
2.738,-0.37568947078370396
2.74,-0.27578061794091413
2.742,-0.2860392288757805
2.744,-0.2551752750889793
2.746,-0.24716130651291257
2.748,-0.2927525804272555
2.75,-0.3402842177967591
2.7520000000000002,-0.35751036033493344
2.754,-0.3844624325239405
2.7560000000000002,-0.35019440879833663
2.758,-0.36682225854428685
2.7600000000000002,-0.4604436164419907
2.762,-0.4687597944783106
2.7640000000000002,-0.4722214294094853
2.766,-0.46977991538465735
2.7680000000000002,-0.4589416157509174
2.77,-0.4394536319956892
2.7720000000000002,-0.4199378767934421
2.774,-0.3796077196831289
2.7760000000000002,-0.38922157529368984
2.778,-0.4010361008003349
2.7800000000000002,-0.38246685075248066
2.782,-0.31823357028818355
2.7840000000000003,-0.4191210710183151
2.786,-0.43284854509881976
2.7880000000000003,-0.42731321265542177
2.79,-0.34712611925680315
2.7920000000000003,-0.3703696588566403
2.794,-0.3745636367050993
2.7960000000000003,-0.3991410395028343
2.798,-0.26256275571060095
2.8000000000000003,-0.22637367528653263
2.802,-0.25598427749585273
2.8040000000000003,-0.2717483898674595
2.806,-0.28026848829091766
2.8080000000000003,-0.3804014107283862
2.81,-0.3836627713100571
2.8120000000000003,-0.3840234528506363
2.814,-0.41625109870341737
2.816,-0.452546662645273
2.818,-0.4716711733468868
2.82,-0.4274500370478511
2.822,-0.3975229652681189
2.824,-0.3453531367181888
2.826,-0.32335496840397826
2.828,-0.3755041976536986
2.83,-0.2825208916676778
2.832,-0.25592295357390915
2.834,-0.2538652263356591
2.836,-0.29934898349336914
2.838,-0.3256622040911472
2.84,-0.38345851033667766
2.842,-0.311723352771919
2.844,-0.3007333686926159
2.846,-0.33790905184471587
2.848,-0.4028042618050023
2.85,-0.4031932015675723
2.852,-0.4037956173276189
2.854,-0.4294184198329416
2.856,-0.3435113672765284
2.858,-0.30385243935276685
2.86,-0.37915632734948135
2.862,-0.38972262362811083
2.864,-0.3978245612606337
2.866,-0.4006935734977184
2.868,-0.4314722486360929
2.87,-0.47313708772216456
2.872,-0.4845634230712612
2.874,-0.4975839850228583
2.876,-0.5178449612536724
2.878,-0.5560135383187736
2.88,-0.5149867836763888
2.882,-0.5977784298347095
2.884,-0.5419010272708489
2.886,-0.5608525196792333
2.888,-0.6192733566163922
2.89,-0.576952593229811
2.892,-0.6052904115237876
2.894,-0.6034257488540891
2.896,-0.6059002926659427
2.898,-0.6758157552424211
2.9,-0.7058260837079802
2.902,0.0
2.904,0.033146985451743216
2.906,0.08003163539764158
2.908,0.019385821664646308
2.91,0.09779929352874261
2.912,0.09073615478572883
2.914,0.05491454025749665
2.916,0.042469187383498586
2.918,-0.009383526617629645
2.92,0.004017239779280368
2.922,-0.004156874980752567
2.924,0.016052045822773087
2.926,0.04374921551213129
2.928,0.03649110689428836
2.93,-0.0038422843200014434
2.932,-0.013417276795216981
2.934,-0.04675824288527641
2.936,-0.06291046350319585
2.938,0.009992492002828257
2.94,-0.026013153318049653
2.942,-0.08318775226584219
2.944,-0.03623816433803406
2.946,-0.014062174311705089
2.948,-0.03693856559749209
2.95,-0.02943371289145058
2.952,0.013521683246503269
2.954,0.023237347066096037
2.956,0.07406145980299073
2.958,0.14396041741137378
2.96,0.16970521315250853
2.962,0.20867685670363278
2.964,0.17638709886192827
2.966,0.14169833225601036
2.968,0.11763666152721441
2.97,0.11468381893214108
2.972,0.18666735303592397
2.974,0.16703131104744284
2.976,0.159400577869945
2.978,0.14775417316685147
2.98,0.11139756180332894
2.982,0.1825086600582706
2.984,0.2296336977168012
2.986,0.22062471056515576
2.988,0.2091609805116197
2.99,0.25058127425220533
2.992,0.18044592852826935
2.994,0.2008323507383194
2.996,0.2584178424258854
2.998,0.29675123409103876
3.0,0.2701209423574078
3.0020000000000002,0.2463564537083276
3.004,0.32767635829507324
3.0060000000000002,0.37387189767739226
3.008,0.3231982709268253
3.0100000000000002,0.23542345226858052
3.012,0.26466187345841674
3.0140000000000002,0.29815550752277087
3.016,0.309870549146702
3.0180000000000002,0.32677485631274084
3.02,0.3178359330075169
3.0220000000000002,0.3538480344859025
3.024,0.38493097619990957
3.0260000000000002,0.355724011882381
3.028,0.3257910795227372
3.0300000000000002,0.35150425662762985
3.032,0.28686528801516653
3.0340000000000003,0.33346389319515546
3.036,0.30888580649122477
3.0380000000000003,0.2498285089568768
3.04,0.25097169669677344
3.0420000000000003,0.25803254059676917
3.044,0.24558319658553707
3.0460000000000003,0.3328932351278284
3.048,0.43401498172175557
3.0500000000000003,0.39270752783107743
3.052,0.3941532940280139
3.0540000000000003,0.49473166520871725
3.056,0.5236409603031458
3.0580000000000003,0.5768665173761756
3.06,0.506849970193139
3.0620000000000003,0.4709780254987952
3.064,0.43397920975469395
3.0660000000000003,0.43424458677605515
3.068,0.3875067882996033
3.0700000000000003,0.3705957443220862
3.072,0.3001499078159946
3.074,0.3179147930518651
3.076,0.34736127729474386
3.078,0.3266229306279138
3.08,0.310405343550326
3.082,0.3127515868781703
3.084,0.2815575235602501
3.086,0.3353834675498326
3.088,0.40671789126052693
3.09,0.3464390380917608
3.092,0.4205259750348671
3.094,0.4084787058636048
3.096,0.4038647024674078
3.098,0.3796214465329417
3.1,0.4517927600010001
3.102,0.3667986439021418
3.104,0.3683719894295663
3.106,0.39014865818748334
3.108,0.3681705322351385
3.11,0.38679725896198436
3.112,0.4181419365614554
3.114,0.4641336636963984
3.116,0.47433202284743636
3.118,0.39407316581236396
3.12,0.4179460686470595
3.122,0.41698076764776437
3.124,0.39281746601859857
3.126,0.40385999398553074
3.128,0.4081643450718724
3.13,0.3817301413512859
3.132,0.33219513333806727
3.134,0.32313034305299326
3.136,0.2498675181511183
3.138,0.22325239947891196
3.14,0.19278042328401912
3.142,0.14276874661423733
3.144,0.12554740017639854
3.146,0.11271243199775682
3.148,0.09309832716812672
3.15,0.05986239378757019
3.152,-0.0016617551926021434
3.154,0.008748276822980738
3.156,0.029633256819816545
3.158,0.00230532217350099
3.16,-0.019962525457753788
3.162,-0.14220399320457533
3.164,-0.06266541804766557
3.166,-0.0445642546780074
3.168,-0.021809876147375284
3.17,-0.026274621576845014
3.172,-0.0403831021868426
3.174,-0.08027281242185991
3.176,-0.17302761794556543
3.178,-0.16788593640910543
3.18,-0.1950292263810598
3.182,-0.09704471638067691
3.184,-0.10171505778689105
3.186,-0.14283904050938423
3.188,-0.19014829460400673
3.19,-0.1601712431781921
3.192,-0.20383054899392938
3.194,-0.17563271106879297
3.196,-0.1889679174065333
3.198,-0.14899102103131057
3.2,-0.10365989054309188
3.202,-0.1809119935802448
3.204,-0.1900648952300914
3.206,-0.16801478192245844
3.208,-0.22325053991563637
3.21,-0.2864654683415315
3.212,-0.232769002116179
3.214,-0.16661715430112922
3.216,-0.19265713993209244
3.218,-0.21419402002064158
3.22,-0.20874774607984126
3.222,-0.18306218282366382
3.224,-0.27849673815029274
3.226,-0.2925248805431382
3.228,-0.27295886382119594
3.23,-0.28173318484703036
3.232,-0.2560798787010543
3.234,-0.20868269629991332
3.236,-0.19317454456734318
3.238,-0.18322933509915806
3.24,-0.2577314586308259
3.242,-0.2224510133527664
3.244,-0.18063332608235805
3.246,-0.18016533797339074
3.248,-0.20305621573175747
3.25,-0.23222662506662006
3.2520000000000002,-0.22233147175931767
3.254,-0.24254870016138153
3.2560000000000002,-0.2285287781351495
3.258,-0.19086269797101219
3.2600000000000002,-0.18210775828504833
3.262,-0.16323544897424425
3.2640000000000002,-0.1631673597990484
3.266,-0.24851244624561475
3.2680000000000002,-0.28409688030656977
3.27,-0.3055705540766027
3.2720000000000002,-0.29013058181076046
3.274,-0.2921919416612435
3.2760000000000002,-0.32333494454909895
3.278,-0.34383689559122765
3.2800000000000002,-0.33301440704383034
3.282,-0.40451669984621885
3.2840000000000003,-0.41518466656868913
3.286,-0.37574815536851114
3.2880000000000003,-0.31376474712253666
3.29,-0.31652154939805177
3.2920000000000003,-0.3406615965784605
3.294,-0.3492663520051573
3.2960000000000003,-0.3258764651463346
3.298,-0.33656031537827147
3.3000000000000003,-0.3182657573048351
3.302,-0.32958416151127556
3.3040000000000003,-0.277675274474674
3.306,-0.2928600722016277
3.3080000000000003,-0.29401594052763036
3.31,-0.3168716074032578
3.3120000000000003,-0.3119660646764786
3.314,-0.3794269827405483
3.3160000000000003,-0.38509058183087075
3.318,-0.3444488408548563
3.3200000000000003,-0.3619663664665058
3.322,-0.34804471037532014
3.3240000000000003,-0.3227313841418884
3.326,-0.2701304075221542
3.3280000000000003,-0.29708290823604466
3.33,-0.3449240749744713
3.332,-0.33814061468088275
3.334,-0.3539313444040988
3.336,-0.3335165334948895
3.338,-0.33441371247755347
3.34,-0.28417865176652213
3.342,-0.2640977854188824
3.344,-0.2974877145896302
3.346,-0.3638030928735645
3.348,-0.4089342120582917
3.35,-0.4359843563835055
3.352,-0.42615380981180806
3.354,-0.4357684435797786
3.356,-0.4236601837851173
3.358,-0.5021135858341239
3.36,-0.5402016353239736
3.362,-0.4431083595774701
3.364,-0.44570770111244573
3.366,-0.4711993528946141
3.368,-0.4811677980418052
3.37,-0.51851751944416
3.372,-0.5037453513081049
3.374,-0.5333556902434935
3.376,-0.5690672558950751
3.378,-0.4811856283151321
3.38,-0.5860709650173848
3.382,-0.6460961360252289
3.384,-0.6374863003589377
3.386,-0.593203076771676
3.388,-0.5384200904451575
3.39,-0.5185530080852354
3.392,-0.5442354143683032
3.394,-0.5577166214676186
3.396,-0.5420180286671836
3.398,-0.551930807432957
3.4,-0.5044891215543219
3.402,-0.5973078988888663
3.404,-0.5002843559815808
3.406,-0.5436576972269604
3.408,-0.5173898635736098
3.41,-0.49655085884179906
3.412,-0.5636651477192025
3.414,-0.6361756975342152
3.416,-0.6639947207597983
3.418,0.0
3.42,0.07377566940472113
3.422,0.10625231226844734
3.424,0.1432541335325268
3.426,0.19359750205988302
3.428,0.15645286055186203
3.43,0.130187992370558
3.432,0.1608503311570617
3.434,0.2973460540819992
3.436,0.35665612054429485
3.438,0.37580439934728793
3.44,0.3626234930039669
3.442,0.3377611489941046
3.444,0.30109888891025016
3.446,0.38606082685018617
3.448,0.4148411547749311
3.45,0.39801485754660226
3.452,0.45262611016605336
3.454,0.4928729858827301
3.456,0.4833422910066989
3.458,0.5495665470037967
3.46,0.5583045149308299
3.462,0.6241146999519229
3.464,0.6137743189253888
3.466,0.5785179978489126
3.468,0.5933984600151432
3.47,0.5466634623313202
3.472,0.5181637675961024
3.474,0.5474051396959272
3.476,0.6203551130123921
3.478,0.5780018190841123
3.48,0.6058225353003659
3.482,0.6086208199745087
3.484,0.5703878240693283
3.486,0.6068761935664642
3.488,0.514891954909845
3.49,0.5109110189114043
3.492,0.5035824310407475
3.494,0.5049622486319405
3.496,0.4618066724969476
3.498,0.4567263107139252
3.5,0.48035141074237253
3.5020000000000002,0.5567208876988781
3.504,0.5428265278339288
3.5060000000000002,0.4587750212354098
3.508,0.4039925803756672
3.5100000000000002,0.434128025674517
3.512,0.4365177790068293
3.5140000000000002,0.432024381027277
3.516,0.4065061978175164
3.5180000000000002,0.3294193187006853
3.52,0.26776072391349404
3.5220000000000002,0.22085364097446325
3.524,0.23664221151178388
3.5260000000000002,0.24441831211673848
3.528,0.24718155341835812
3.5300000000000002,0.2520650401210882
3.532,0.20903980614727358
3.5340000000000003,0.16635638584345513
3.536,0.21650114911656915
3.5380000000000003,0.24055111102407567
3.54,0.2044513564706547
3.5420000000000003,0.17527635532712638
3.544,0.18512803529863642
3.5460000000000003,0.19274270479683886
3.548,0.20310040578088162
3.5500000000000003,0.24106760120466508
3.552,0.21151117533595332
3.5540000000000003,0.1892666899359854
3.556,0.24617026926997454
3.5580000000000003,0.20531482946835578
3.56,0.2066135128038482
3.5620000000000003,0.18874864608994235
3.564,0.15719154701036486
3.5660000000000003,0.25739778965633886
3.568,0.23543994735155271
3.5700000000000003,0.2337825157776965
3.572,0.24064120497391062
3.5740000000000003,0.23661637199445407
3.576,0.2585833769943635
3.5780000000000003,0.25032990734232285
3.58,0.302746473068058
3.5820000000000003,0.2582752957649366
3.584,0.283734739611323
3.586,0.2506282300579701
3.588,0.2711742800558896
3.59,0.21986253400287703
3.592,0.2605734434856808
3.594,0.2510709552570607
3.596,0.26767262962355653
3.598,0.2889901142155673
3.6,0.29615033060808305
3.602,0.27548030113542077
3.604,0.3239118107587482
3.606,0.3121822910833423
3.608,0.22657653544236522
3.61,0.26638987166212913
3.612,0.3157543598425707
3.614,0.38432571835518403
3.616,0.3841134377844335
3.618,0.4467831256371635
3.62,0.46089882982985597
3.622,0.5257200259216663
3.624,0.6304170915392209
3.626,0.6663028068090056
3.628,0.6828829219596562
3.63,0.6775476946918964
3.632,0.0
3.634,0.02747208246014088
3.636,0.07413930765943211
3.638,0.02717504224828593
3.64,0.03721839933527815
3.642,0.035896758748691804
3.644,0.014136143114295896
3.646,0.05342984370908632
3.648,0.08491939382474256
3.65,0.11714117451471928
3.652,0.15377032280296965
3.654,0.06637896398177179
3.656,0.13485213962272136
3.658,0.0868852521322514
3.66,0.0361537946838848
3.662,0.01351881356558371
3.664,-0.032501477531284406
3.666,-0.0767055078895924
3.668,-0.016609580119251843
3.67,-0.018994464410485357
3.672,-0.07452485107330808
3.674,-0.10774979657334649
3.676,-0.11705317141933524
3.678,-0.1323150247209408
3.68,-0.14402643558675843
3.682,-0.20914479051778145
3.684,-0.2628271738123711
3.686,-0.25076055472340575
3.688,-0.2800851642875346
3.69,-0.3276719093937237
3.692,-0.32105397376632183
3.694,-0.3632650600794609
3.696,-0.3667370701916892
3.698,-0.37356178779640614
3.7,-0.3962941881287607
3.702,-0.43963735580041075
3.704,-0.35049624095063936
3.706,-0.3819627381896724
3.708,-0.36929755978157486
3.71,-0.4190962362515185
3.712,-0.410788233634684
3.714,-0.37749364566292853
3.716,-0.3632162703929904
3.718,-0.4041797796337969
3.72,-0.3405751862452533
3.722,-0.3977732487971011
3.724,-0.41088665342832287
3.726,-0.3623177061069862
3.728,-0.31930821949127
3.73,-0.3063003339179511
3.732,-0.2846632142570742
3.734,-0.3067508218393875
3.736,-0.32933647493094553
3.738,-0.407362542816057
3.74,-0.4576766931198275
3.742,-0.36136317813832153
3.744,-0.4032459608006622
3.746,-0.36312643765095665
3.748,-0.4165254993113936
3.75,-0.4338528675402171
3.7520000000000002,-0.497083508450171
3.754,-0.5333932032431612
3.7560000000000002,-0.6062459691617954
3.758,-0.5001860596626961
3.7600000000000002,-0.4542471116907667
3.762,-0.48648043828067045
3.7640000000000002,-0.5138871605193118
3.766,-0.5046881642739749
3.7680000000000002,-0.4971736670396407
3.77,-0.532469073403437
3.7720000000000002,-0.6209401400752754
3.774,-0.6223973947162411
3.7760000000000002,-0.662387917184122
3.778,-0.6222926924222572
3.7800000000000002,-0.5841410846422268
3.782,-0.6126134191669435
3.7840000000000003,-0.5766286999990349
3.786,-0.5845801991867037
3.7880000000000003,-0.53457629923175
3.79,-0.5303390343290875
3.7920000000000003,-0.49654134340924316
3.794,-0.4849740617619527
3.7960000000000003,-0.469241549699817
3.798,-0.4585680223829318
3.8000000000000003,-0.3991757371717195
3.802,-0.41382045944493706
3.8040000000000003,-0.40687679571152535
3.806,-0.38513484149888466
3.8080000000000003,-0.35439714438427306
3.81,-0.5105624671555309
3.8120000000000003,-0.515741759052194
3.814,-0.526926674157711
3.8160000000000003,-0.5265259902346429
3.818,-0.5115828681565873
3.8200000000000003,-0.5592875434601674
3.822,-0.6241450415392444
3.8240000000000003,-0.539777015023857
3.826,-0.5333866033200021
3.8280000000000003,-0.6064112721572719
3.83,-0.5718742779622594
3.8320000000000003,-0.5527329172974049
3.834,-0.5131568475114083
3.8360000000000003,-0.5069223663134788
3.838,-0.42607645332897226
3.84,-0.4339078524273532
3.842,-0.5302696138495198
3.844,-0.5271102962029326
3.846,-0.5346432156331695
3.848,-0.5079700895592378
3.85,-0.40074558885849987
3.852,-0.45700674595443624
3.854,-0.44231015172065535
3.856,-0.4356814099957278
3.858,-0.4432526610669958
3.86,-0.46682694226117594
3.862,-0.5013147407364582
3.864,-0.5673922485082334
3.866,-0.5718109095792352
3.868,-0.5193167149306948
3.87,-0.5525505549475509
3.872,-0.49846603817820734
3.874,-0.5581903152762455
3.876,-0.549913091992043
3.878,-0.6041632323253951
3.88,-0.5475926284307235
3.882,-0.6183294939499371
3.884,-0.5999708444468759
3.886,-0.6410982978035411
3.888,-0.6485247866742334
3.89,-0.6201904597161172
3.892,-0.5906029587276151
3.894,-0.6077468196348672
3.896,-0.6054390640332024
3.898,-0.4988540100853691
3.9,-0.49315378778076946
3.902,-0.4547122733525053
3.904,-0.4652516760115586
3.906,-0.5075085431467834
3.908,-0.5386800823693887
3.91,-0.5286292603719889
3.912,-0.5361325234239145
3.914,-0.5861277123157496
3.916,-0.5619561615246327
3.918,-0.5953635412351419
3.92,0.0
3.922,-0.07635239142838635
3.924,-0.10374438879801673
3.926,-0.11412531021696348
3.928,-0.11195465542629024
3.93,-0.16000817423887015
3.932,-0.13027607823092158
3.934,-0.07124182582071503
3.936,-0.023171128960121745
3.938,-0.03246377549900403
3.94,-0.013660982260861543
3.942,-0.03596914064182144
3.944,-0.09608809807865959
3.946,-0.10852958710179461
3.948,-0.06938527187264598
3.95,-0.040963886378764025
3.952,-0.036596961041508
3.954,-0.066702069018727
3.956,-0.18344079130632807
3.958,-0.21467313011756195
3.96,-0.18127293331979888
3.962,-0.17516018219270335
3.964,-0.15788692157114692
3.966,-0.09870634410200263
3.968,-0.10488193651457234
3.97,-0.1206460790875652
3.972,-0.11892132662492294
3.974,-0.1885644950187939
3.976,-0.1966911581651145
3.978,-0.19069990913295842
3.98,-0.14218330538411705
3.982,-0.23540921165416617
3.984,-0.26793286362451196
3.986,-0.17780756677149467
3.988,-0.043483631755140806
3.99,-0.06348482841190806
3.992,-0.04572461937139605
3.994,-0.006957593152832731
3.996,-0.06018829351326449
3.998,-0.035298061002309034
4.0,-0.0060276592128105655
4.002,-0.022604192292658976
4.0040000000000004,-0.06591035948502277
4.006,-0.045794052458799195
4.008,-0.023098512659434967
4.01,-0.020823613663155438
4.0120000000000005,0.007463598364035873
4.014,-0.05531533638914743
4.016,-0.10190583218189153
4.018,-0.08567304911495288
4.0200000000000005,-0.11988465502387124
4.022,-0.20879008811121924
4.024,-0.32280781771445
4.026,-0.2311674370622181
4.0280000000000005,-0.18682334496352015
4.03,-0.1447738745802496
4.032,-0.17894330887447119
4.034,-0.15454678173465597
4.0360000000000005,-0.15340978852605303
4.038,-0.10826121074481998
4.04,-0.07290712060797744
4.042,-0.07496506851272056
4.0440000000000005,-0.10160769475673348
4.046,-0.13363339396326768
4.048,-0.0860923392039028
4.05,-0.1836925999259209
4.0520000000000005,-0.18742109245040606
4.054,-0.14574003551693981
4.056,-0.09004335888851966
4.058,-0.06659456386238305
4.0600000000000005,-0.07374856626891035
4.062,-0.07237494752395945
4.064,-0.11255524961334151
4.066,-0.04638727910137441
4.0680000000000005,-0.013948162802655206
4.07,0.009102657658586866
4.072,0.001408695782317393
4.074,-0.005744765680298247
4.0760000000000005,-0.07016220376241722
4.078,0.007827457737615173
4.08,0.00738430398432266
4.082,0.0006090964515079733
4.0840000000000005,-0.02237964519488611
4.086,0.03771772531873219
4.088,0.050111281659805496
4.09,-0.003992435083041812
4.0920000000000005,0.0061676472583382935
4.094,0.06931739106730639
4.096,0.1765980030313179
4.098,0.05993330097431748
4.1,0.11815316124926034
4.102,0.18834522454612634
4.104,0.15192407899201732
4.106,0.17121967328567433
4.108,0.16842146614021325
4.11,0.21232399712515249
4.112,0.20306047114720993
4.114,0.2362635253920713
4.116,0.24408484504384687
4.118,0.2105559363177476
4.12,0.20614596103220695
4.122,0.18356638921065316
4.124,0.1934639770460953
4.126,0.15536677149539724
4.128,0.023869357355398746
4.13,0.09285913842198013
4.132,0.13611123061674713
4.134,0.14272364324344866
4.136,0.10390914326012002
4.138,0.12491477005911755
4.14,0.13608537880381255
4.142,0.1205619783105869
4.144,0.1388402331118439
4.146,0.13848690792946416
4.148,0.1326122039752704
4.15,0.19665963131872677
4.152,0.2107909247162194
4.154,0.19181970837219864
4.156,0.27256225979118054
4.158,0.25212249458075586
4.16,0.2802375579112335
4.162,0.27819977611363633
4.164,0.2623275929050568
4.166,0.284361262407671
4.168,0.23719518896227476
4.17,0.26111938230386333
4.172,0.28993267990321825
4.174,0.269520723984906
4.176,0.23440469755132542
4.178,0.21112353545203333
4.18,0.20833640136369214
4.182,0.2455691596455436
4.184,0.2012549151350762
4.186,0.21168479231976756
4.188,0.23080769801427037
4.19,0.18628477020386613
4.192,0.16103058315314156
4.194,0.14555339849982296
4.196,0.10063932992144098
4.198,0.02472208752029914
4.2,0.03712873421290164
4.202,0.14657852676149608
4.204,0.17738740689039
4.206,0.19277629622000192
4.208,0.23792942237371428
4.21,0.2159013307813098
4.212,0.20414052644889713
4.214,0.25006962188163984
4.216,0.30689773721459246
4.218,0.3329420200387456
4.22,0.3925381795969609
4.222,0.43359153390236926
4.224,0.43059665139850356
4.226,0.39533427835905965
4.228,0.3527900114929392
4.23,0.42885358667954687
4.232,0.41827426644217547
4.234,0.37693119920878404
4.236,0.3539537562546422
4.238,0.35360024865884565
4.24,0.39251526507168055
4.242,0.397608980400771
4.244,0.36514302547103505
4.246,0.3664009167523079
4.248,0.31871800329547106
4.25,0.298315479543259
4.252,0.29475204907160624
4.2540000000000004,0.23621563706438264
4.256,0.26403609496030045
4.258,0.29762932976556034
4.26,0.30771999714809195
4.2620000000000005,0.20742851206267843
4.264,0.15446794955408105
4.266,0.1318595202983066
4.268,0.15674508409113241
4.2700000000000005,0.11565124677561389
4.272,0.15444755354397732
4.274,0.12257227873690257
4.276,0.04449318358461962
4.2780000000000005,-0.020267169656126294
4.28,-0.03292137518143545
4.282,-0.08476083530754774
4.284,-0.07018206675359018
4.2860000000000005,-0.06486981831506311
4.288,-0.11370375078070127
4.29,-0.18329608159554955
4.292,-0.1919508606722753
4.2940000000000005,-0.27622117285932446
4.296,-0.2592937701682443
4.298,-0.21122142702879643
4.3,-0.19992550812216026
4.3020000000000005,-0.12511059451528417
4.304,-0.09196404017142745
4.306,-0.08726942215670208
4.308,-0.1035279563365279
4.3100000000000005,-0.17253755494619716
4.312,-0.13531311791548273
4.314,-0.17704668951281533
4.316,-0.23997517170357652
4.3180000000000005,-0.17456176286984526
4.32,-0.15167766603052857
4.322,-0.09869658582429852
4.324,-0.10806932977021932
4.3260000000000005,-0.059559037919491686
4.328,-0.025611380968213915
4.33,0.005517518531010568
4.332,-0.03784303528151178
4.3340000000000005,-0.04411024634804517
4.336,-0.09295120008716906
4.338,-0.09095139845471567
4.34,-0.10678142431784754
4.3420000000000005,-0.12799063643710484
4.344,-0.1410468712767543
4.346,-0.09228263918475132
4.348,-0.1205587658606504
4.3500000000000005,-0.13193534438408805
4.352,-0.12226096955623689
4.354,-0.17478243940349425
4.356,-0.21251019374139757
4.358,-0.16602790769329823
4.36,-0.1938360509499346
4.362,-0.1561754917890288
4.364,-0.2111100517154645
4.366,-0.2363325470323867
4.368,-0.29280833824700214
4.37,-0.3015422249288642
4.372,-0.28272939283578236
4.374,-0.3181108083320965
4.376,-0.33376806104650214
4.378,-0.29916122740683093
4.38,-0.2706964887112786
4.382,-0.24373415290759093
4.384,-0.17739539015650707
4.386,-0.19213643998045438
4.388,-0.19780011949481757
4.39,-0.2821727250812083
4.392,-0.24849959897030227
4.394,-0.31432715089517416
4.396,-0.30320572793100165
4.398,-0.31634503222687216
4.4,-0.446129194588629
4.402,-0.37179089644895447
4.404,-0.35627837611293
4.406,-0.2593467634527167
4.408,-0.2678429244492435
4.41,-0.27078282667982023
4.412,-0.32301764519112486
4.414,-0.24838452871704075
4.416,-0.2495849389429916
4.418,-0.27454632921510735
4.42,-0.3159691201649357
4.422,-0.33361472699780537
4.424,-0.33374140204297253
4.426,-0.32717910913029424
4.428,-0.27994802456790446
4.43,-0.331149940234609
4.432,-0.3100212688082191
4.434,-0.31848392689837146
4.436,-0.2426220497662026
4.438,-0.19197531737755136
4.44,-0.13767726885342202
4.442,-0.08558547098983693
4.444,-0.014660102736122838
4.446,-0.06449186342894331
4.448,-0.039545224843339
4.45,-0.008219849068492824
4.452,0.006026928625470163
4.454,-0.04976823982510692
4.456,-0.0015954690262527382
4.458,-0.0074172567580654825
4.46,-0.020147157202258903
4.462,-0.0009288641339251225
4.464,0.024242401443128614
4.466,0.002669963344073656
4.468,-0.03916522328280547
4.47,-0.04278051061797861
4.472,-0.059837094033123206
4.474,-0.05578657978327484
4.476,-0.0653858370870446
4.478,-0.06750014509722901
4.48,-0.02005913480923982
4.482,-0.03635636203958903
4.484,0.04861653491316398
4.486,0.11429385483277787
4.488,0.08843510595020776
4.49,0.14418107657961565
4.492,0.1759262280180296
4.494,0.1910837972467876
4.496,0.19802070341613787
4.498,0.24188324529614502
4.5,0.20852293776769493
4.502,0.18234945465887797
4.5040000000000004,0.16791459621972216
4.506,0.20259782664494908
4.508,0.2012578392890474
4.51,0.18403007016359485
4.5120000000000005,0.15675120404807297
4.514,0.1247010047225805
4.516,0.09634539564573164
4.518,0.12393944515598077
4.5200000000000005,0.20472585034438584
4.522,0.22640832628214613
4.524,0.29698890712345083
4.526,0.3449678861878551
4.5280000000000005,0.3181781546326061
4.53,0.29965950444736067
4.532,0.25310123479883595
4.534,0.18220460022095564
4.5360000000000005,0.17232545073049654
4.538,0.05768311455052011
4.54,0.011586161953021534
4.542,-0.018891683992462216
4.5440000000000005,0.012934399830714316
4.546,-0.019755114692231457
4.548,-0.02604730121895016
4.55,0.0115536794698885
4.5520000000000005,0.004494029653908216
4.554,-0.03781710354200252
4.556,-0.0609722122582832
4.558,-0.10982836907497862
4.5600000000000005,-0.13807815158966763
4.562,-0.12309012856627088
4.564,-0.19659463422513368
4.566,-0.2402244716732207
4.5680000000000005,-0.250162566298042
4.57,-0.2893017396911761
4.572,-0.34821706000810226
4.574,-0.3221440571898557
4.5760000000000005,-0.336717234636869
4.578,-0.29940302880344194
4.58,-0.3297485533513409
4.582,-0.3491147929126257
4.5840000000000005,-0.26160077691594164
4.586,-0.25093317586976527
4.588,-0.23528357340426131
4.59,-0.24547175875181004
4.5920000000000005,-0.24319359893770676
4.594,-0.22587138209582447
4.596,-0.22342425101764007
4.598,-0.32447080064584677
4.6000000000000005,-0.26532295378449433
4.602,-0.3235191287470325
4.604,-0.384762790315887
4.606,-0.45095669334847877
4.6080000000000005,-0.4114113273916531
4.61,-0.39147619074982387
4.612,-0.41955317229662237
4.614,-0.3498028119968948
4.616,-0.3838133797439307
4.618,-0.3038892442154202
4.62,-0.30332621584319974
4.622,-0.3233216896053097
4.624,-0.3495615363167983
4.626,-0.3686578823696469
4.628,-0.3497498423542287
4.63,-0.35220816808712696
4.632,-0.34193187525211655
4.634,-0.36413850589477437
4.636,-0.3573156023899351
4.638,-0.345657642020301
4.64,-0.39450274277413766
4.642,-0.4367631769703082
4.644,-0.45424062522397435
4.646,-0.4475631346746227
4.648,-0.4604589110270738
4.65,-0.4511462044387289
4.652,-0.5218443224838856
4.654,-0.580670110118656
4.656,-0.5800770927116832
4.658,-0.5712434914056586
4.66,-0.6169275253838005
4.662,-0.6289870761452758
4.664,-0.6430908378551714
4.666,-0.6503797003401086
4.668,-0.6890870593456127
4.67,-0.6858677984205599
4.672,-0.6837118085543517
4.674,-0.6662349363161253
4.676,0.0
4.678,0.055336419189640385
4.68,0.08599001347556001
4.682,0.12937616083999615
4.684,0.19302529760857956
4.686,0.21814450725109258
4.688,0.15137084031656056
4.69,0.13050439991501483
4.692,0.09373199251358555
4.694,0.07503435305723283
4.696,0.025624251845846935
4.698,0.06387793217040816
4.7,0.09623821028785873
4.702,0.09546861262712092
4.704,0.14843263435891685
4.706,0.09843786176533831
4.708,0.1753950077818751
4.71,0.1825020361803893
4.712,0.20527978348632137
4.714,0.21455998687824107
4.716,0.22631768431428445
4.718,0.23810833655542973
4.72,0.28716710317759664
4.722,0.2539623230903518
4.724,0.24695666556414397
4.726,0.22850848895659492
4.728,0.20306281090886968
4.73,0.19967541532366617
4.732,0.20883711669610583
4.734,0.19957994102570442
4.736,0.17116716494430495
4.738,0.18183445078572413
4.74,0.13656219644939482
4.742,0.0567535014687901
4.744,0.0828570853289392
4.746,0.061891149316263494
4.748,0.10931340076868801
4.75,0.11807375909416273
4.752,0.12242845248502521
4.7540000000000004,0.07636397663715178
4.756,0.07318224822872477
4.758,0.0839553000142308
4.76,0.1198643327389397
4.7620000000000005,0.10372407791025262
4.764,0.003843967068609011
4.766,-0.017651229122039425
4.768,0.006752499919821187
4.7700000000000005,-0.008896725829238061
4.772,-0.012996740209195501
4.774,0.021739920130077195
4.776,0.026970987803330182
4.7780000000000005,-0.03332247853386994
4.78,-0.020271266265203813
4.782,0.05522290256837126
4.784,0.14562546934678489
4.7860000000000005,0.20061061718121187
4.788,0.11097508780714738
4.79,0.05494625635919892
4.792,0.046026853020165515
4.7940000000000005,0.06273055348092882
4.796,0.009725289028939876
4.798,0.031829052536138214
4.8,0.03650657631766885
4.8020000000000005,0.06995998558212024
4.804,-0.015442652812247992
4.806,0.020566508102207504
4.808,-0.01834084485128873
4.8100000000000005,-0.09011645854237216
4.812,-0.046587603412493905
4.814,-0.04956707782626335
4.816,-0.04941006693019556
4.8180000000000005,-0.0645583488496686
4.82,-0.03591143091929894
4.822,-0.02134473637234713
4.824,-0.038351204380233206
4.8260000000000005,-0.07115744613234742
4.828,-0.12135889755773777
4.83,-0.11411733321302098
4.832,-0.1552020092957842
4.8340000000000005,-0.10720564408230349
4.836,-0.09880150284565659
4.838,-0.07575934631061498
4.84,-0.05706603834018198
4.8420000000000005,-0.003921919194322054
4.844,-0.03434928369469503
4.846,-0.05296971640004289
4.848,-0.06672895360530173
4.8500000000000005,-0.05858210260665642
4.852,-0.08951350474367903
4.854,-0.09435802364716661
4.856,-0.1031254467721161
4.8580000000000005,-0.1258866886876353
4.86,-0.09307335107360615
4.862,-0.12595138725579025
4.864,-0.10211905937791199
4.866,-0.10066352899815989
4.868,0.0796309167702014
4.87,-0.02024959230589385
4.872,0.05027606962971598
4.874,0.04670534594679365
4.876,0.0636537366046972
4.878,0.03387975843808677
4.88,0.0028840629734085965
4.882,-0.027723954108610727
4.884,0.02222884834071337
4.886,-0.011189491517243244
4.888,0.08708036894185778
4.89,0.13122973861405907
4.892,0.17898835126000834
4.894,0.22567082635438807
4.896,0.19384654307510152
4.898,0.12136293755708483
4.9,0.14579372334583884
4.902,0.19425378415686678
4.904,0.12972920375901764
4.906,0.21404085937568174
4.908,0.20935884324232656
4.91,0.22790638409513875
4.912,0.23872595394380047
4.914,0.298934618359761
4.916,0.18018047251269564
4.918,0.17447130337634031
4.92,0.1803710457767187
4.922,0.16432700543680467
4.924,0.23102699871390575
4.926,0.20225661772755532
4.928,0.2069850347394966
4.93,0.17329757080477215
4.932,0.20299526388360123
4.934,0.21187671043854484
4.936,0.2229507587499322
4.938,0.21140762090323473
4.94,0.20237168512396186
4.942,0.20941663554436674
4.944,0.2784903752806438
4.946,0.17321091886605
4.948,0.14118624406536795
4.95,0.23597582520824556
4.952,0.2049160994706325
4.954,0.28325223989453097
4.956,0.31101338779491305
4.958,0.23362230224548997
4.96,0.24682257253961448
4.962,0.2709078702662562
4.964,0.3224591238572434
4.966,0.342486047462774
4.968,0.35157585514162326
4.97,0.39771586950907545
4.972,0.422391300487732
4.974,0.4156486141752278
4.976,0.4674531895804479
4.978,0.4405799494665039
4.98,0.4804743797814557
4.982,0.5394067950301227
4.984,0.5165310785016568
4.986,0.5055166382711365
4.988,0.4819791098080588
4.99,0.4851869463986658
4.992,0.5203385693931981
4.994,0.495850173071541
4.996,0.5327821736042451
4.998,0.5630890635680135
5.0,0.6059530637602528
5.002,0.6341684479035354
5.0040000000000004,0.6546037745094129
5.006,0.5932537291033637
5.008,0.6291783684211996
5.01,0.0
5.0120000000000005,-0.01847127171848939
5.014,-0.02106780404927866
5.016,-0.04895682413744362
5.018,-0.08546305389266662
5.0200000000000005,-0.044176985355747656
5.022,0.021587165925964324
5.024,-0.04446168452941346
5.026,-0.08564186415003805
5.0280000000000005,-0.11842049880953742
5.03,-0.1783846082011411
5.032,-0.1654736515595987
5.034,-0.09299722393561893
5.0360000000000005,-0.07014088125827977
5.038,-0.01527109137222804
5.04,-0.0030014229722217234
5.042,-0.028415466478934448
5.0440000000000005,0.04041998282778447
5.046,0.017546443939604472
5.048,-0.0375204737402679
5.05,-0.009496767009979035
5.0520000000000005,0.024560669564770654
5.054,-0.012456036000887849
5.056,-0.013888479009824373
5.058,-0.09718585089326592
5.0600000000000005,-0.15140488846157973
5.062,-0.114815534543524
5.064,-0.13031666890173454
5.066,-0.07834976033520791
5.0680000000000005,0.04048536328446395
5.07,-0.030635122761883293
5.072,0.02063834078279747
5.074,0.043335031161624515
5.0760000000000005,0.03849360374768773
5.078,0.015351768585171177
5.08,0.09863497747651606
5.082,0.06602908906833771
5.0840000000000005,-0.0009537961867185363
5.086,-0.03964870347591387
5.088,-0.020435211292731514
5.09,-0.13041422706732764
5.0920000000000005,-0.20382291482506076
5.094,-0.14870365104866456
5.096,-0.2152351666426202
5.098,-0.1941761206653032
5.1000000000000005,-0.182284464146645
5.102,-0.2296122428088978
5.104,-0.23677321712044086
5.106,-0.23955140302029276
5.1080000000000005,-0.1954501717983661
5.11,-0.24386459389343162
5.112,-0.16423823575384255
5.114,-0.14265939244167058
5.1160000000000005,-0.20108171767404692
5.118,-0.25582577194584166
5.12,-0.2811711877881027
5.122,-0.22817073045795078
5.124,-0.24479686082374674
5.126,-0.19444100159139954
5.128,-0.1880300339178651
5.13,-0.22674481195536011
5.132,-0.1814659686878204
5.134,-0.2107617587664692
5.136,-0.2296833388054358
5.138,-0.31613330126342354
5.14,-0.3778322524846156
5.142,-0.39154398210186003
5.144,-0.3827260089994702
5.146,-0.344182396571308
5.148,-0.38426978822872826
5.15,-0.36290742886882965
5.152,-0.3886076980258273
5.154,-0.37874208169685164
5.156,-0.36736603690018543
5.158,-0.35036097148745626
5.16,-0.3127671508882448
5.162,-0.3192589603503726
5.164,-0.31272143295607746
5.166,-0.3258023300629316
5.168,-0.29344081196564464
5.17,-0.3349211753555261
5.172,-0.33714795274153975
5.174,-0.34131162605973353
5.176,-0.35319341381473546
5.178,-0.31035471386568103
5.18,-0.2796305673764672
5.182,-0.31985387845042146
5.184,-0.3229909537421283
5.186,-0.3064159217884239
5.188,-0.3026985838933627
5.19,-0.282821464095913
5.192,-0.2553240408245616
5.194,-0.12466122339145569
5.196,-0.15054047141830118
5.198,-0.1420137998569666
5.2,-0.18379917716242677
5.202,-0.21923985044377603
5.204,-0.22821266054274614
5.206,-0.20811814825427066
5.208,-0.21895634310496925
5.21,-0.3068758174044983
5.212,-0.33636636436976763
5.214,-0.31952317147162024
5.216,-0.3533914814402379
5.218,-0.310286961860444
5.22,-0.32571127146876133
5.222,-0.33068676523026097
5.224,-0.3891644587342211
5.226,-0.2985600160773676
5.228,-0.2722672451160575
5.23,-0.22828239539401252
5.232,-0.24802357747366055
5.234,-0.3093258950833955
5.236,-0.32104282287512564
5.238,-0.29326776372912144
5.24,-0.30225437572467984
5.242,-0.23417154206917412
5.244,-0.17835422698164116
5.246,-0.20722923030461438
5.248,-0.19870018463422534
5.25,-0.1732415338058355
5.252,-0.15867649435578368
5.2540000000000004,-0.18683881135788805
5.256,-0.18106642128197126
5.258,-0.18110301382429794
5.26,-0.16321894790416414
5.2620000000000005,-0.17372324986825283
5.264,-0.2457321949011375
5.266,-0.25080469136162065
5.268,-0.3012055337878876
5.2700000000000005,-0.3092014240115042
5.272,-0.3216617689213681
5.274,-0.3026681570752632
5.276,-0.2561069243446752
5.2780000000000005,-0.2564734978289387
5.28,-0.2706227216209267
5.282,-0.25479974569514496
5.284,-0.2584140836906055
5.2860000000000005,-0.17903919079437425
5.288,-0.10059333112425062
5.29,-0.12700237289788996
5.292,-0.15831701871216586
5.2940000000000005,-0.14619743327535084
5.296,-0.11714400188624863
5.298,-0.10128295519792774
5.3,0.0185487263325661
5.3020000000000005,0.12269749042893774
5.304,0.18418179664686174
5.306,0.22274738451965104
5.308,0.2186358263537298
5.3100000000000005,0.24757485055419437
5.312,0.24188012780674395
5.314,0.2771369534726007
5.316,0.20652413675858772
5.3180000000000005,0.20234039888166166
5.32,0.24416912653484402
5.322,0.27877905628123445
5.324,0.2771841377649553
5.3260000000000005,0.2276369694859799
5.328,0.23328980526092824
5.33,0.24824633522080308
5.332,0.27663653355844553
5.3340000000000005,0.26678032172566146
5.336,0.29572619763719676
5.338,0.2901503120151796
5.34,0.3152801030200534
5.3420000000000005,0.31353009096211903
5.344,0.25861065445683185
5.346,0.2711622582639044
5.348,0.3233237334612775
5.3500000000000005,0.3436814353849149
5.352,0.429106650432747
5.354,0.4055327296252893
5.356,0.35408475605685297
5.3580000000000005,0.354319047759996
5.36,0.34259070280454895
5.362,0.35103813456460187
5.364,0.3420897227110784
5.3660000000000005,0.4361324139908076
5.368,0.5038566604992656
5.37,0.42457932330519843
5.372,0.45374457741444907
5.3740000000000006,0.42412012347849015
5.376,0.5034545388733414
5.378,0.42048156229200284
5.38,0.4305432381149077
5.382,0.4147145971039061
5.384,0.3320891146275049
5.386,0.30128860545722125
5.388,0.2724761460721754
5.39,0.28702830048822303
5.392,0.2627071542606205
5.394,0.2023178160511323
5.396,0.10669540735302063
5.398,0.10170303020719285
5.4,0.12831605684144431
5.402,0.0579507859757995
5.404,0.09707027596463491
5.406,0.016806939090824757
5.408,0.048861999997941385
5.41,0.035893082506178065
5.412,0.03643015833713603
5.414,-0.019454346673017042
5.416,-0.042596069404092995
5.418,-0.06611075431812186
5.42,-0.10564393382895432
5.422,-0.0935985856350714
5.424,-0.14806104576697554
5.426,-0.1807936158894925
5.428,-0.19911213349799084
5.43,-0.2546531650057626
5.432,-0.31803487180514134
5.434,-0.33451877607298575
5.436,-0.29881116806871755
5.438,-0.2623817640540109
5.44,-0.24673154395218622
5.442,-0.20604986041986995
5.444,-0.22028928115672697
5.446,-0.24047317057593864
5.448,-0.21580170519099018
5.45,-0.1704717207491997
5.452,-0.07253729710855339
5.454,-0.1360799876975145
5.456,-0.13851999295571615
5.458,-0.17017256245363344
5.46,-0.23943823232069383
5.462,-0.21373636147952912
5.464,-0.22177604875322765
5.466,-0.2176587860288297
5.468,-0.23095097132283215
5.47,-0.1831217456665546
5.472,-0.2317204782541764
5.474,-0.2025275712139869
5.476,-0.18110714040655274
5.478,-0.17921006132882322
5.48,-0.2067370726117308
5.482,-0.12780781704650246
5.484,-0.05369545318207081
5.486,-0.021069158543587596
5.488,-0.0924519320696986
5.49,-0.07881017939922841
5.492,-0.11773125344485913
5.494,-0.1303004889564816
5.496,-0.14904428668001435
5.498,-0.13579034355012354
5.5,-0.1329704097444251
5.502,-0.13569717578714724
5.5040000000000004,-0.047333982096653404
5.506,-0.03634195011933028
5.508,-0.02623937014052946
5.51,-0.0881807413253557
5.5120000000000005,-0.08735022944773996
5.514,-0.048058552943415656
5.516,-0.14708498226765276
5.518,-0.18718041138091523
5.5200000000000005,-0.1660581361810567
5.522,-0.18656447163404954
5.524,-0.17926346540226334
5.526,-0.20802591420343708
5.5280000000000005,-0.25468043180881517
5.53,-0.25139317263985483
5.532,-0.23704769131142567
5.534,-0.3080200479591044
5.5360000000000005,-0.2920459639306492
5.538,-0.2682662607743185
5.54,-0.2755463562804954
5.542,-0.3097754905360639
5.5440000000000005,-0.24299565594841677
5.546,-0.2658350004028489
5.548,-0.33998971522886134
5.55,-0.25306678024369034
5.5520000000000005,-0.2712228386820301
5.554,-0.21809639615438803
5.556,-0.11057527186056548
5.558,-0.024928828353126598
5.5600000000000005,0.09863798249100597
5.562,0.12410262162416963
5.564,0.23612062812371626
5.566,0.1594111766837094
5.5680000000000005,0.11750170344799282
5.57,0.14007265235687982
5.572,0.1794298157289409
5.574,0.21787145345536985
5.5760000000000005,0.17673071024456033
5.578,0.13204770911022812
5.58,0.15197230037469134
5.582,0.15719203616786848
5.5840000000000005,0.1756931397055288
5.586,0.11541159960533287
5.588,0.14848642535776224
5.59,0.09616334310990227
5.5920000000000005,0.1523742169734439
5.594,0.1780393561949063
5.596,0.10740946983836674
5.598,0.10462504574265141
5.6000000000000005,0.17749159886432175
5.602,0.1915554532907131
5.604,0.1808638438350203
5.606,0.19992868348534754
5.6080000000000005,0.15115307792922028
5.61,0.14650836095250996
5.612,0.2141586004370848
5.614,0.2587730533417998
5.6160000000000005,0.2333588368145556
5.618,0.23841231760189907
5.62,0.27507279314309097
5.622,0.26467965924129633
5.6240000000000006,0.274691505274675
5.626,0.27475644460647497
5.628,0.24957587381969204
5.63,0.24158503081751825
5.632,0.23068042147379608
5.634,0.23640806264804892
5.636,0.20011285271314572
5.638,0.16077480395210797
5.64,0.1364680983958524
5.642,0.18363182481231055
5.644,0.2325435691462565
5.646,0.19014284190307174
5.648,0.17611450993161148
5.65,0.15117798499478075
5.652,0.13835875451142687
5.654,0.19543618358852632
5.656,0.14699981987930388
5.658,0.18261357797431077
5.66,0.12009392569444821
5.662,0.07893016073356773
5.664,0.02444787420351746
5.666,0.05461770836377622
5.668,0.1218029198812518
5.67,0.12367220980830962
5.672,0.1447053589999281
5.674,0.18529738298097276
5.676,0.20823852124475728
5.678,0.20149024291681927
5.68,0.1982304563963282
5.682,0.2051122975997297
5.684,0.1823687705041639
5.686,0.04808884294572224
5.688,0.03311413282047959
5.69,0.009550797153213386
5.692,0.046796499321842155
5.694,0.033824490671291896
5.696,0.07939029039114587
5.698,0.11810940221258681
5.7,0.12468367472092634
5.702,0.01085095963193039
5.704,0.05464225633343789
5.706,0.03904220872437514
5.708,-0.004706283842806691
5.71,0.04516490558659214
5.712,-0.030289336241591247
5.714,0.015459660865077884
5.716,0.1051850433849959
5.718,0.05621727043127245
5.72,0.0371422137093087
5.722,0.015712735932270627
5.724,0.01923392514990896
5.726,-0.03242839988556723
5.728,0.04053506892086056
5.73,0.046615779356758535
5.732,0.018741069119938336
5.734,0.011220505090237198
5.736,0.008381847176514468
5.738,0.06710884327025068
5.74,0.05852688494154146
5.742,0.08194211876598745
5.744,0.028937156878696912
5.746,0.022037365201441395
5.748,0.02655705903671235
5.75,-0.024465571961997945
5.752,-0.019996885725485525
5.7540000000000004,-0.07035396104862168
5.756,-0.11570562616911695
5.758,-0.08854356875615377
5.76,-0.15332234993850347
5.7620000000000005,-0.15636139618354994
5.764,-0.16044884203166299
5.766,-0.17024330227101503
5.768,-0.1902749116453002
5.7700000000000005,-0.15907115334438826
5.772,-0.2796781648813236
5.774,-0.24150307785401304
5.776,-0.24275837747899387
5.7780000000000005,-0.17291770291805642
5.78,-0.20039853665889518
5.782,-0.21147430083246754
5.784,-0.2577211494213152
5.7860000000000005,-0.3769296584578674
5.788,-0.375232576726094
5.79,-0.34579425026576116
5.792,-0.36142064199424606
5.7940000000000005,-0.3419671309088299
5.796,-0.34698246902507224
5.798,-0.3487503988324736
5.8,-0.31846738864133983
5.8020000000000005,-0.2802924779432734
5.804,-0.3320895983360084
5.806,-0.3280654415755777
5.808,-0.3493244012138432
5.8100000000000005,-0.3014699254918283
5.812,-0.31661046095788214
5.814,-0.247578329716857
5.816,-0.19762827954220064
5.8180000000000005,-0.21437434861307136
5.82,-0.18397816546926893
5.822,-0.23160319540637753
5.824,-0.20296581834378102
5.8260000000000005,-0.17583560742590088
5.828,-0.11560254377391099
5.83,-0.05514847639217213
5.832,0.00834571830288211
5.8340000000000005,-0.0011240143565471872
5.836,-0.022426587817618637
5.838,0.012779135202254377
5.84,-0.05660834516834812
5.8420000000000005,-0.10306337906995133
5.844,-0.11508552202026978
5.846,-0.1330451045816392
5.848,-0.20433023716297938
5.8500000000000005,-0.22436786978475887
5.852,-0.2717513617317413
5.854,-0.2605826603374899
5.856,-0.21146428791307237
5.8580000000000005,-0.17278617761042803
5.86,-0.21229063945998905
5.862,-0.21061660879942057
5.864,-0.11258912114850461
5.8660000000000005,-0.1476050783588727
5.868,-0.20857559262143588
5.87,-0.2233088070394429
5.872,-0.19513365481170086
5.8740000000000006,-0.23309007952286653
5.876,-0.12244674359554808
5.878,-0.20889453966371208
5.88,-0.3065433387719185
5.882000000000001,-0.3094324001275679
5.884,-0.29515290317061593
5.886,-0.30766761032542034
5.888,-0.2906523167670687
5.89,-0.30409670573931646
5.892,-0.27575407442276867
5.894,-0.2792887563299842
5.896,-0.4001338300349775
5.898,-0.4623216737248059
5.9,-0.510466950051768
5.902,-0.5210277219516344
5.904,-0.5362040027381181
5.906,-0.5184813754279676
5.908,-0.5073277652025914
5.91,-0.47534541551151377
5.912,-0.4086522317531285
5.914,-0.35905521142644625
5.916,-0.3633770209473737
5.918,-0.33163209870521215
5.92,-0.3189366631500343
5.922,-0.3305827223938391
5.924,-0.3701486059151433
5.926,-0.3913045539336302
5.928,-0.42830562677841133
5.93,-0.45580841657064575
5.932,-0.4342318279491544
5.934,-0.37958474825783295
5.936,-0.40231494428126857
5.938,-0.5127603581211793
5.94,-0.3991119151730238
5.942,-0.40357032751586597
5.944,-0.37684612215623137
5.946,-0.3660149476031238
5.948,-0.36045614677853655
5.95,-0.37880114533515585
5.952,-0.3913031444100976
5.954,-0.33410388570500493
5.956,-0.31133643176574566
5.958,-0.33079134446196234
5.96,-0.3001344109607933
5.962,-0.2523764805874964
5.964,-0.26804895089890146
5.966,-0.2488522899032024
5.968,-0.18820660473976325
5.97,-0.23485107147765572
5.972,-0.27944639874121235
5.974,-0.24206366821100267
5.976,-0.30931641927478615
5.978,-0.36212387876163765
5.98,-0.3677677236118364
5.982,-0.35889189568584823
5.984,-0.349657481761398
5.986,-0.3021399623894323
5.988,-0.24084748464149297
5.99,-0.23196909455959114
5.992,-0.21456294794945174
5.994,-0.19863563274731288
5.996,-0.2398342449180162
5.998,-0.2026757045130272
6.0,-0.2035164915448635
6.002,-0.18658589614387266
6.0040000000000004,-0.227046101691613
6.006,-0.270069692177902
6.008,-0.2723946270306543
6.01,-0.3241795754739931
6.0120000000000005,-0.2570495084686195
6.014,-0.2408666998568798
6.016,-0.2562967214347618
6.018,-0.2541323669560678
6.0200000000000005,-0.23441043349510116
6.022,-0.26544515303774996
6.024,-0.3030035741020842
6.026,-0.3371753563594988
6.0280000000000005,-0.2517410969256453
6.03,-0.26696304648478675
6.032,-0.278336635681776
6.034,-0.28631884596182977
6.0360000000000005,-0.3816402110127044
6.038,-0.3847911875999781
6.04,-0.4220374013104644
6.042,-0.39995372068297597
6.0440000000000005,-0.3134097060302885
6.046,-0.28819641923451855
6.048,-0.3058572767054468
6.05,-0.3174560161002873
6.0520000000000005,-0.322431151271499
6.054,-0.3175579482158255
6.056,-0.2737539051406386
6.058,-0.26034461754616256
6.0600000000000005,-0.27069986931011636
6.062,-0.31998147720190917
6.064,-0.2758841099192959
6.066,-0.23592217009196137
6.0680000000000005,-0.29269081367404226
6.07,-0.3145186948968859
6.072,-0.26018968005193455
6.074,-0.30165490983275633
6.0760000000000005,-0.33769063042307934
6.078,-0.36382590275575066
6.08,-0.431573918726333
6.082,-0.5027242129710672
6.0840000000000005,-0.4790634067795314
6.086,-0.4544637488901433
6.088,-0.48181950161923104
6.09,-0.48252675534444633
6.0920000000000005,-0.4626587577204879
6.094,-0.45495429366254125
6.096,-0.45715950330235344
6.098,-0.4327339557220411
6.1000000000000005,-0.47979373562655736
6.102,-0.48887130206174256
6.104,-0.4605904942473227
6.106,-0.46252546730696764
6.1080000000000005,-0.4733879067926039
6.11,-0.38356826634102825
6.112,-0.3946944166151325
6.114,-0.35890324611774416
6.1160000000000005,-0.3056587878745527
6.118,-0.278234158385982
6.12,-0.3683070280894223
6.122,-0.37256636641099106
6.1240000000000006,-0.3953908510248989
6.126,-0.37991750831650295
6.128,-0.3246671686950897
6.13,-0.31580135762559025
6.132000000000001,-0.2987094094038032
6.134,-0.2895093954109218
6.136,-0.335494045330033
6.138,-0.2549342206436278
6.140000000000001,-0.31243593711695805
6.142,-0.34813841684921765
6.144,-0.3882390241590934
6.146,-0.37745672263539065
6.148,-0.3930715845747277
6.15,-0.38876353283549125
6.152,-0.31876746363966424
6.154,-0.2589574592476964
6.156,-0.20651317643350042
6.158,-0.1828476128861165
6.16,-0.1589005819964282
6.162,-0.14523062158123246
6.164,-0.13729911985720378
6.166,-0.2694811012056164
6.168,-0.2576634094567398
6.17,-0.23505429224602103
6.172,-0.2242485805579919
6.174,-0.18534120190399506
6.176,-0.10186772084225582
6.178,-0.08961973326491579
6.18,-0.06335463716276601
6.182,-0.08480505896729151
6.184,-0.12878657787476544
6.186,-0.14300343905935398
6.188,-0.11562693365880472
6.19,-0.13213185960531248
6.192,-0.15582976409339033
6.194,-0.015456247479923801
6.196,0.026885620426774226
6.198,0.0538300049488758
6.2,0.05075269096116353
6.202,0.13550786079729837
6.204,0.13009541493774956
6.206,0.12598745402536737
6.208,0.1670162334283658
6.21,0.15215038880788723
6.212,0.15300970434212102
6.214,0.1270281812499583
6.216,0.12038286397609599
6.218,0.14439265877656848
6.22,0.1141330158108187
6.222,0.12382147301761615
6.224,0.17257167532525708
6.226,0.195024467560853
6.228,0.1549136558145685
6.23,0.24769051752036586
6.232,0.18467568075457286
6.234,0.1762431602658605
6.236,0.11030960570161041
6.238,0.07076920302630407
6.24,0.04676314026075867
6.242,0.059419486761834284
6.244,0.06867784499822016
6.246,0.053815178471483094
6.248,-0.00045473702919474057
6.25,0.036202589013478725
6.252,0.06338107757741374
6.2540000000000004,0.07432550545680039
6.256,0.07667748063786739
6.258,0.14663094405386956
6.26,0.17265758110963625
6.2620000000000005,0.08341088288713161
6.264,0.05235936252851814
6.266,0.011489086967557238
6.268,0.040178433912783085
6.2700000000000005,0.011487177271400473
6.272,-0.020931278536191478
6.274,-0.05099732370779386
6.276,-0.048517393135612874
6.2780000000000005,-0.049597226199883826
6.28,-0.042664980852575196
6.282,-0.03281905395640217
6.284,0.0032625969266799615
6.2860000000000005,0.12802137308332395
6.288,0.14122270415512905
6.29,0.08368532589346045
6.292,0.07473000877506908
6.2940000000000005,0.06888770910989228
6.296,0.006777841548069707
6.298,0.0663055670360937
6.3,0.008388739297714887
6.3020000000000005,-0.02795209064887394
6.304,0.07313272176306085
6.306,0.03006720929165141
6.308,0.12051012885415902
6.3100000000000005,0.08252059862560057
6.312,0.020262072367442707
6.314,0.13296470708116992
6.316,0.19711045440164243
6.3180000000000005,0.12338867319154567
6.32,0.13894282886650933
6.322,0.111807471258353
6.324,0.10187828860787884
6.3260000000000005,0.1380266176772309
6.328,0.16785573438737478
6.33,0.21854971757523023
6.332,0.15856605319298311
6.3340000000000005,0.19907214499142767
6.336,0.16025796106157886
6.338,0.12150355291997683
6.34,0.11723463818827984
6.3420000000000005,0.07086454637399209
6.344,0.10805742701203092
6.346,0.08778547067524745
6.348,0.08586368489957663
6.3500000000000005,0.02110461324747326
6.352,-0.0196700028880894
6.354,0.038057597135152
6.356,0.08966097783936022
6.3580000000000005,0.05001382835891599
6.36,0.0659732082863238
6.362,0.10185494245788229
6.364,0.05498501177081816
6.3660000000000005,0.08529649771215553
6.368,0.021174383271902464
6.37,0.06767823794770167
6.372,0.041099969179170914
6.3740000000000006,0.018841814104499033
6.376,-0.030885163728787912
6.378,-0.016084208595115168
6.38,-0.09252593890410199
6.382000000000001,-0.12912282055597446
6.384,-0.1107014754539688
6.386,-0.12336525332336268
6.388,-0.11205399961426088
6.390000000000001,-0.15810219236753142
6.392,-0.17107671118430612
6.394,-0.13334187461771085
6.396,-0.20432096631541197
6.398000000000001,-0.1898701538792631
6.4,-0.21088672144857057
6.402,-0.1870806826606819
6.404,-0.12318133347874882
6.406,-0.12488655180700126
6.408,-0.13180292139770722
6.41,-0.07275390068278331
6.412,-0.031414144141123534
6.414,0.03778843185780567
6.416,0.06029307442562759
6.418,0.09161815004174145
6.42,0.14134729432250803
6.422,0.08417576486640299
6.424,0.13841553905099513
6.426,0.07014075704094558
6.428,0.04483319312560319
6.43,-0.035726228515518876
6.432,-0.027725255483471045
6.434,-0.05490337953550406
6.436,-0.05714865849381345
6.438,-0.05975365932415655
6.44,-0.15850644417839477
6.442,-0.1263291159263582
6.444,-0.12857968514177154
6.446,-0.10585240803019635
6.448,-0.12283972296859291
6.45,-0.10661856628939659
6.452,-0.0067875788427589345
6.454,0.038181743604396745
6.456,-0.03730065304067298
6.458,-0.06286299151776942
6.46,-0.03896974943664633
6.462,-0.006308567156638967
6.464,-0.0029133200446447294
6.466,0.0026345496502684362
6.468,-0.058960665076846164
6.47,0.041234242604354376
6.472,0.03350780053943536
6.474,0.09054500754822836
6.476,0.1621531802794678
6.478,0.1770863700448635
6.48,0.137776591322055
6.482,0.11797045532980244
6.484,0.168350937185896
6.486,0.23007243954464562
6.488,0.28432968869712716
6.49,0.2057187782257437
6.492,0.2683207910457053
6.494,0.3303194028838621
6.496,0.3838632964611295
6.498,0.39798490633823125
6.5,0.41315019723381785
6.502,0.4521190354735276
6.5040000000000004,0.4558721573479998
6.506,0.3870963141895023
6.508,0.4012739876859406
6.51,0.4608999668913858
6.5120000000000005,0.5022775630629233
6.514,0.5087239677931408
6.516,0.6356009268738092
6.518,0.5827737259415449
6.5200000000000005,0.5748329985061249
6.522,0.653357356756566
6.524,0.0
6.526,0.005645766109794392
6.5280000000000005,0.023135855582655518
6.53,0.04212876604470228
6.532,0.08682542733066878
6.534,0.13613528434469302
6.5360000000000005,0.1166764942320031
6.538,0.16922775402558288
6.54,0.11213768737935093
6.542,0.14282098504133733
6.5440000000000005,0.06572176583273714
6.546,0.047433076190134926
6.548,0.05429687194934951
6.55,0.08597494122661775
6.5520000000000005,0.13413765450223503
6.554,0.13511428374882173
6.556,0.12212719733897037
6.558,0.06613365685252726
6.5600000000000005,0.12445659403168507
6.562,0.21472416946161754
6.564,0.20947063601804117
6.566,0.19564934160810843
6.5680000000000005,0.18815509002713315
6.57,0.20013436095875825
6.572,0.21148872879343972
6.574,0.2697985345220777
6.5760000000000005,0.27916279263728994
6.578,0.30306180988081177
6.58,0.2756624257038367
6.582,0.2246249520414787
6.5840000000000005,0.23734585077434267
6.586,0.2142078660438258
6.588,0.20757626849091926
6.59,0.17257180080008339
6.5920000000000005,0.23787984585090283
6.594,0.2383639687558594
6.596,0.2350306971774232
6.598,0.2845414407776252
6.6000000000000005,0.265092182221327
6.602,0.27516862371525086
6.604,0.30649069966772857
6.606,0.3633379178554259
6.6080000000000005,0.3330477758378574
6.61,0.31691677258352935
6.612,0.3499526809912079
6.614,0.2865854641969501
6.6160000000000005,0.3048907160545584
6.618,0.33615292681441766
6.62,0.3787226232807832
6.622,0.35688245437379584
6.6240000000000006,0.3570656621976176
6.626,0.3576381665483197
6.628,0.3008825298446083
6.63,0.32125794137448893
6.632000000000001,0.24973524818186288
6.634,0.2706644587887381
6.636,0.2927717938301464
6.638,0.3188008450701063
6.640000000000001,0.2889270129182979
6.642,0.3680515211790778
6.644,0.39992227709535433
6.646,0.38317912318386527
6.648000000000001,0.3755666497223944
6.65,0.38016347510921
6.652,0.39340074935241365
6.654,0.4100833080686832
6.656000000000001,0.4187762420228105
6.658,0.4197705937637539
6.66,0.42893200828604083
6.662,0.344362885949858
6.664,0.3516376823596927
6.666,0.29887906066046876
6.668,0.3213571925286256
6.67,0.3043667380830033
6.672,0.3019700278591937
6.674,0.36772621638907155
6.676,0.34432372463328864
6.678,0.3391529447082766
6.68,0.3535751656543582
6.682,0.36160614014807324
6.684,0.44001782299743786
6.686,0.4907777726597313
6.688,0.4940610417542195
6.69,0.5222145111929541
6.692,0.4877240206363811
6.694,0.49613661457635905
6.696,0.5172267112287527
6.698,0.492729465805418
6.7,0.4661537947829575
6.702,0.5457768928511615
6.704,0.5951663503528288
6.706,0.595530501139288
6.708,0.6208672104803106
6.71,0.6704814917890505
6.712,0.689710947369401
6.714,0.6538024681665466
6.716,0.6799638156851979
6.718,0.6333872422228253
6.72,0.686276555106351
6.722,0.0
6.724,0.007689164280874294
6.726,0.02569598332957934
6.728,0.03938170203623903
6.73,-0.004346587054982809
6.732,-0.06968477173612575
6.734,-0.038848113866214895
6.736,-0.05958591192229479
6.738,-0.06413621886071486
6.74,-0.08310987333190978
6.742,-0.1521983055228473
6.744,-0.1961717915444865
6.746,-0.1796057595738927
6.748,-0.2044086725790284
6.75,-0.15763263447147535
6.752,-0.20224287338909175
6.7540000000000004,-0.20016692599579589
6.756,-0.23247474318548456
6.758,-0.23457677051867787
6.76,-0.20664494270184708
6.7620000000000005,-0.22956618389489014
6.764,-0.22902961304746405
6.766,-0.24094067205540215
6.768,-0.05873583453899567
6.7700000000000005,-0.13253399353522255
6.772,-0.09443177693815308
6.774,-0.02699157492211146
6.776,-0.0333899250745513
6.7780000000000005,0.010879403063064785
6.78,-0.11489744833799342
6.782,-0.0711250019187526
6.784,-0.047414162738792065
6.7860000000000005,-0.07781672319528976
6.788,-0.09590385546532731
6.79,-0.10881159559897347
6.792,-0.12579677079798657
6.7940000000000005,-0.1622603784760832
6.796,-0.10566281202003758
6.798,-0.14693491671431858
6.8,-0.21335656733386577
6.8020000000000005,-0.1627248076083383
6.804,-0.1359738917956248
6.806,-0.10989936914319198
6.808,-0.16313279557795335
6.8100000000000005,-0.1279759931139326
6.812,-0.12696019472938502
6.814,-0.1361227006742327
6.816,-0.09098052173416882
6.8180000000000005,-0.1309412910237424
6.82,-0.10402630994659212
6.822,-0.04424798449568357
6.824,0.010687611129617913
6.8260000000000005,-0.010854170420106612
6.828,0.03443280555965167
6.83,0.02597195163833721
6.832,0.03843557675066034
6.8340000000000005,0.06784627223699591
6.836,-0.02601910942736474
6.838,-0.04298510343196771
6.84,-0.09263401977692443
6.8420000000000005,-0.10905317739145604
6.844,-0.18320747343549026
6.846,-0.20726775579147017
6.848,-0.2859282926937179
6.8500000000000005,-0.30766537738300404
6.852,-0.2633452597525565
6.854,-0.18469302347040628
6.856,-0.20659185039070804
6.8580000000000005,-0.1825533609467591
6.86,-0.17250931564468974
6.862,-0.24636860783474823
6.864,-0.24871707236850282
6.8660000000000005,-0.2391792192619091
6.868,-0.24904838304621624
6.87,-0.243476195837399
6.872,-0.18879027451621155
6.8740000000000006,-0.20798792559993462
6.876,-0.20044154379582224
6.878,-0.18808515331868447
6.88,-0.18518026737606164
6.882000000000001,-0.16080331972954376
6.884,-0.1442417228181201
6.886,-0.12280726459770008
6.888,-0.10713284688010116
6.890000000000001,-0.09873163101850313
6.892,-0.11968515682245329
6.894,-0.10886861811969961
6.896,-0.16981841148973942
6.898000000000001,-0.25542283629986473
6.9,-0.290163477764005
6.902,-0.2874639872150575
6.904,-0.24608396919788156
6.906000000000001,-0.16322574936145617
6.908,-0.16624520825415967
6.91,-0.1921918366061348
6.912,-0.16025974018807077
6.914,-0.0716874015582345
6.916,-0.06387100458768913
6.918,-0.04181580935753226
6.92,-0.036033990988574516
6.922,-0.08417253618711396
6.924,-0.10795052658510018
6.926,-0.05856477173847896
6.928,-0.10320065708092496
6.93,-0.0748557312741287
6.932,-0.042695303892339
6.934,-0.0014296440644949726
6.936,0.06301504101808675
6.938,0.09304054097670544
6.94,0.05209855586066148
6.942,0.051741915587316
6.944,0.06241069129691379
6.946,0.02002396875069401
6.948,0.036168194739273574
6.95,-0.017982519204169822
6.952,-0.03478277455183232
6.954,-0.07511829735223996
6.956,-0.053919721642540885
6.958,-0.07498757685755031
6.96,-0.09821381824144737
6.962,-0.17318812815078566
6.964,-0.13301384208800116
6.966,-0.05939184780608553
6.968,-0.03333592052489154
6.97,0.1292103482904694
6.972,0.1457088616968436
6.974,0.15668291616190855
6.976,0.16420339374286508
6.978,0.1654434286055757
6.98,0.20690980203633202
6.982,0.2151752269609375
6.984,0.20420828819479775
6.986,0.2015464525456525
6.988,0.19990874487596244
6.99,0.1311949088600226
6.992,0.07680673778642033
6.994,-0.012977020981363108
6.996,-0.014166229036995048
6.998,0.0007698552295671846
7.0,-0.014602333452733873
7.002,-0.03514866036631226
7.0040000000000004,0.045389182082294255
7.006,-0.019345807683246896
7.008,-0.07673033659421158
7.01,-0.037118011857453226
7.0120000000000005,-0.03671695522839702
7.014,-0.057235418784869374
7.016,-0.045213122606671874
7.018,-0.016247351062887105
7.0200000000000005,0.019816784603114534
7.022,0.09669669373262568
7.024,0.1621437441252187
7.026,0.09958481669567387
7.0280000000000005,0.05945965953450294
7.03,0.05485034499222596
7.032,0.0013183252595601047
7.034,0.0869561808834165
7.0360000000000005,0.0063995704131087905
7.038,0.0703160865383552
7.04,0.12387225058588669
7.042,0.10862375007021452
7.0440000000000005,0.1910492096717915
7.046,0.16352712297460847
7.048,0.19670733814116081
7.05,0.10477924868687705
7.0520000000000005,0.04279536910906856
7.054,0.05524983139943451
7.056,0.056030833525399615
7.058,0.03973195081445713
7.0600000000000005,0.025058496674311037
7.062,0.049403210685435184
7.064,0.13537493509807774
7.066,0.11567845381179342
7.0680000000000005,0.0889773490556971
7.07,0.07763666702655758
7.072,0.15135160526288693
7.074,0.17208943337103033
7.0760000000000005,0.1742277289754126
7.078,0.16132126917692435
7.08,0.1225807843027118
7.082,0.11791770690720416
7.0840000000000005,0.09232555583503199
7.086,0.040219790331792904
7.088,0.09796512116818912
7.09,0.12085203574255843
7.0920000000000005,0.08323313855127612
7.094,0.07077207479930481
7.096,0.05462064295556601
7.098,-0.013562584688505908
7.1000000000000005,0.004387087915694643
7.102,0.030150518905236012
7.104,-0.006987282818021079
7.106,0.021967093476755295
7.1080000000000005,0.008901562252972006
7.11,0.006099366559627395
7.112,-0.036969677259365064
7.114,-0.04630835382013476
7.1160000000000005,-0.08336704105217319
7.118,-0.06146411849875655
7.12,-0.07325659209264312
7.122,-0.08324577627386542
7.1240000000000006,-0.1304175696915495
7.126,-0.15997402123533666
7.128,-0.09416837446501347
7.13,-0.12913554860412635
7.132000000000001,-0.12917363592914732
7.134,-0.1243718732408361
7.136,-0.08901410469325022
7.138,-0.035603234406092366
7.140000000000001,0.016476275220608017
7.142,0.07991372419569753
7.144,0.03337061934584362
7.146,0.0010707305568411485
7.148000000000001,0.027100692545789506
7.15,-0.020272489413159178
7.152,-0.016441219950084296
7.154,-0.04386770615034319
7.156000000000001,-0.07682500190840091
7.158,-0.07011083992005496
7.16,-0.07974316238825097
7.162,-0.09572888680843405
7.164000000000001,-0.1074026189029107
7.166,-0.10612533103161903
7.168,-0.15962966412244128
7.17,-0.15895906924907166
7.172,-0.2183807675672389
7.174,-0.13800489567812324
7.176,-0.16621980457971475
7.178,-0.15394590066196923
7.18,-0.19013574745265416
7.182,-0.1691180340472629
7.184,-0.1956689358953163
7.186,-0.18378462797686357
7.188,-0.2339541869967352
7.19,-0.16989819255811955
7.192,-0.16792620438635453
7.194,-0.19112587075627818
7.196,-0.18585121252168157
7.198,-0.13012916802293262
7.2,-0.17889728467352484
7.202,-0.16677464890504545
7.204,-0.14877870892012313
7.206,-0.1433888533900296
7.208,-0.12124239722228491
7.21,-0.15851451971187736
7.212,-0.2080538775067211
7.214,-0.1342787083503989
7.216,-0.12224246062884436
7.218,-0.08603073089223123
7.22,-0.06534048682810045
7.222,-0.08139152334086308
7.224,-0.15683724761551776
7.226,-0.16493738226016186
7.228,-0.11990228819179416
7.23,-0.07737948466039235
7.232,0.015778911558232522
7.234,0.004650050690750973
7.236,0.05211170912641272
7.238,0.05434235479336147
7.24,0.12854370186351005
7.242,0.11402520792196391
7.244,0.06486475717801898
7.246,0.023695060388040368
7.248,-0.0538396459759638
7.25,-0.08589644421114606
7.252,-0.16747250017777304
7.2540000000000004,-0.18239444954713235
7.256,-0.19342397518134558
7.258,-0.24774333460133313
7.26,-0.2366472232354706
7.2620000000000005,-0.22665734242728242
7.264,-0.19066641458914368
7.266,-0.2527999833065273
7.268,-0.2688526492818353
7.2700000000000005,-0.2889181286786391
7.272,-0.2672294341399777
7.274,-0.18371308816763143
7.276,-0.2218557991620882
7.2780000000000005,-0.27442604488739475
7.28,-0.2938138091499858
7.282,-0.2826798168605391
7.284,-0.24995383286264783
7.2860000000000005,-0.2942534277614435
7.288,-0.32303994481416964
7.29,-0.3261224920776651
7.292,-0.3544445402486198
7.2940000000000005,-0.3423832717948547
7.296,-0.3622551509729093
7.298,-0.34650677559610266
7.3,-0.33083592157036334
7.3020000000000005,-0.2688055420515161
7.304,-0.23719147275894237
7.306,-0.23784193447997382
7.308,-0.3318410125142093
7.3100000000000005,-0.3119514412078219
7.312,-0.3199763764689725
7.314,-0.318027638924653
7.316,-0.3759377143309033
7.3180000000000005,-0.34541703709392935
7.32,-0.39336980057700055
7.322,-0.3721101448213209
7.324,-0.3806473886549371
7.3260000000000005,-0.4690112629608685
7.328,-0.41240072922587445
7.33,-0.43736165133178595
7.332,-0.4133333266577508
7.3340000000000005,-0.3647804914185204
7.336,-0.32647931044164236
7.338,-0.23202067543736904
7.34,-0.17190980781462128
7.3420000000000005,-0.16708004717315283
7.344,-0.13176452589001997
7.346,-0.08478726554370031
7.348,-0.13843929715190084
7.3500000000000005,-0.1765875851332135
7.352,-0.18858596517519866
7.354,-0.2054363157876562
7.356,-0.23305434093175315
7.3580000000000005,-0.28020956647219286
7.36,-0.24254096185905638
7.362,-0.3022596132095434
7.364,-0.2612814109314119
7.3660000000000005,-0.32458963463566004
7.368,-0.36312200915508885
7.37,-0.27288502314470797
7.372,-0.25471834743475696
7.3740000000000006,-0.2879955632284199
7.376,-0.2591634187000986
7.378,-0.23848941382056354
7.38,-0.266225051769057
7.382000000000001,-0.2010426772597178
7.384,-0.1891463242710385
7.386,-0.2072835618585378
7.388,-0.26076119177602486
7.390000000000001,-0.28361306625994764
7.392,-0.25593738551192535
7.394,-0.2975633720361799
7.396,-0.2771467104668939
7.398000000000001,-0.2880223454013029
7.4,-0.27731847474248283
7.402,-0.2859983916100175
7.404,-0.31970132828903797
7.406000000000001,-0.3268394463577846
7.408,-0.34393349487159997
7.41,-0.31478925146765047
7.412,-0.25848260759691977
7.414000000000001,-0.24820146997105175
7.416,-0.1828363488281921
7.418,-0.17157411055158267
7.42,-0.012382178702527558
7.422000000000001,-0.019333448233508133
7.424,-0.0005015833644876899
7.426,0.0004906130829009925
7.428,0.08041517625079075
7.43,0.0059030289656858415
7.432,-0.003920753856670345
7.434,-0.0535355197761227
7.436,-0.10423362020752913
7.438,-0.07481543369287635
7.44,-0.11447013221148872
7.442,-0.02135577903500252
7.444,-0.07069273537214738
7.446,-0.013784366212592936
7.448,-0.04080400445340171
7.45,-0.0003926876410065283
7.452,0.011645486762473123
7.454,-0.03927421473460413
7.456,-0.018269850656691844
7.458,-0.06970715455251231
7.46,-0.11662176943036595
7.462,-0.07283911970254753
7.464,-0.09290478154819004
7.466,-0.07719171639224864
7.468,-0.05089696710433067
7.47,-0.03256306811446219
7.472,0.006478633917880838
7.474,0.05361609166316317
7.476,-0.016531437529048176
7.478,-0.003411681235018893
7.48,0.05412898260193266
7.482,0.08638829370251244
7.484,0.16197801813086077
7.486,0.18208821899390948
7.488,0.11687874551361954
7.49,0.08373564066497696
7.492,0.09900520265379953
7.494,0.08258725898060248
7.496,0.18265632074088067
7.498,0.16336647544352711
7.5,0.0833136097359981
7.502,0.15525165456268208
7.5040000000000004,0.1564193706032162
7.506,0.21419979703731862
7.508,0.17308625813276857
7.51,0.12264339020157777
7.5120000000000005,0.13889598168967598
7.514,-0.007167518568930387
7.516,-0.009629159088317074
7.518,-0.0066166804597314055
7.5200000000000005,0.05618682719917434
7.522,0.08351542650024779
7.524,0.10678160452423091
7.526,0.15335327646433328
7.5280000000000005,0.16536057269924598
7.53,0.1962464441782057
7.532,0.20190447492788133
7.534,0.09833704522019637
7.5360000000000005,0.16572087737450847
7.538,0.1679751674035872
7.54,0.173856015799009
7.542,0.18707754433877888
7.5440000000000005,0.15195408335996508
7.546,0.1647089559561108
7.548,0.22179850723381822
7.55,0.1910507543067963
7.5520000000000005,0.13972818328365744
7.554,0.16367900081358489
7.556,0.1628992610805633
7.558,0.21234362980128285
7.5600000000000005,0.1848134608692571
7.562,0.09773800835664392
7.564,0.06704456538770653
7.566,0.07440357711928591
7.5680000000000005,0.07319821000350579
7.57,0.08717132742175027
7.572,0.09798175975723833
7.574,0.10600419737099198
7.5760000000000005,0.08193717965763136
7.578,0.02799892862670017
7.58,0.03276262902846927
7.582,0.09497837127262532
7.5840000000000005,0.08734511576541104
7.586,0.14860321107490293
7.588,0.12530092345510413
7.59,0.047727947833181794
7.5920000000000005,0.02542826084666494
7.594,0.03725208376227851
7.596,0.07693843702061498
7.598,0.05772382774439677
7.6000000000000005,0.026643109476476745
7.602,-0.008229420025313239
7.604,-0.06616370110642533
7.606,-0.12037061935192739
7.6080000000000005,-0.07910310238223772
7.61,-0.12799068504981115
7.612,-0.13129387956563265
7.614,-0.1867062868229361
7.6160000000000005,-0.23210255602060448
7.618,-0.20144429396044217
7.62,-0.13632442348377616
7.622,-0.11340230911195626
7.6240000000000006,-0.06542985414235414
7.626,-0.046630256081019894
7.628,-0.026649320821027445
7.63,-0.038524128467767316
7.632000000000001,0.054741376350880167
7.634,0.12126452378966857
7.636,0.09836693742223224
7.638,0.04763222720364135
7.640000000000001,0.05052842122575285
7.642,0.0259545400490917
7.644,-0.02895447410803431
7.646,-0.04000791718309582
7.648000000000001,-0.014674612895479555
7.65,-0.01834971500526006
7.652,-0.0012840618060887543
7.654,-0.06547676760544352
7.656000000000001,-0.10783696173707291
7.658,-0.04220281560056183
7.66,-0.09806141679535685
7.662,-0.05119624392727662
7.664000000000001,-0.05835691082397876
7.666,0.03703235821272077
7.668,0.01765796088685878
7.67,0.08435066564072313
7.672000000000001,0.021329534196280253
7.674,-0.007393475793508131
7.676,-0.06699223491199913
7.678,-0.08665419588607826
7.68,-0.06541679121289556
7.682,-0.07100834516863763
7.684,-0.11619208707499151
7.686,-0.1670230137674089
7.688,-0.10765151913586735
7.69,-0.09271029096081174
7.692,-0.08134392427486148
7.694,-0.10362517732932286
7.696,-0.14461475759945497
7.698,-0.0920820830007214
7.7,-0.04307451253386141
7.702,-0.05898702075203133
7.704,-0.0951867184360431
7.706,-0.1249238471966807
7.708,-0.09190750107162238
7.71,-0.16015131808045346
7.712,-0.2090105333557437
7.714,-0.17082437874131084
7.716,-0.17728445838848206
7.718,-0.12570578846355707
7.72,-0.13351338890725106
7.722,-0.1343626224269503
7.724,-0.10707911929754044
7.726,-0.09119031053106319
7.728,-0.04370371637266768
7.73,-0.07213077937146117
7.732,-0.05542358143204851
7.734,-0.11211969617989404
7.736,-0.1491230282202114
7.738,-0.23004045769538273
7.74,-0.2607677479232491
7.742,-0.33413507283658017
7.744,-0.3624858762168448
7.746,-0.380593197158531
7.748,-0.3325434211155984
7.75,-0.42191228242876444
7.752,-0.426325487772397
7.7540000000000004,-0.4080601108453339
7.756,-0.38855458786915187
7.758,-0.39203099344879533
7.76,-0.36693344273114303
7.7620000000000005,-0.3423233295417576
7.764,-0.28447776014652515
7.766,-0.2803080962487412
7.768,-0.29370407364229045
7.7700000000000005,-0.3134044704306209
7.772,-0.2557946585895925
7.774,-0.32752384025168335
7.776,-0.3059928941988237
7.7780000000000005,-0.2676023896959574
7.78,-0.2621120578840168
7.782,-0.20823310191756494
7.784,-0.2002504708276529
7.7860000000000005,-0.14613210012574118
7.788,-0.08254454496800889
7.79,-0.08657029864245924
7.792,-0.13425835827822308
7.7940000000000005,-0.12946985390570553
7.796,-0.14811634102624183
7.798,-0.13913468018040387
7.8,-0.12667524616455683
7.8020000000000005,-0.20627053549362984
7.804,-0.20426977351741016
7.806,-0.20753191886806555
7.808,-0.1550255274261514
7.8100000000000005,-0.11570550163398341
7.812,-0.12083765514049905
7.814,-0.08090433729070856
7.816,-0.02100807684673711
7.8180000000000005,-0.04737463865034375
7.82,-0.08322557730102531
7.822,-0.17843550252142037
7.824,-0.16619657522125397
7.8260000000000005,-0.15826526629183224
7.828,-0.1367290111844497
7.83,-0.08014974754535586
7.832,-0.063605498989447
7.8340000000000005,-0.0016716786624941804
7.836,-0.007084811396433022
7.838,-0.0963765443686766
7.84,-0.049586316107892436
7.8420000000000005,-0.11445839384886991
7.844,-0.15742975985684193
7.846,-0.07905702657878777
7.848,-0.1434571415155732
7.8500000000000005,-0.14556413828790316
7.852,-0.2177296887519864
7.854,-0.1946023600493456
7.856,-0.2502822145683776
7.8580000000000005,-0.2927632918780514
7.86,-0.3669868111515191
7.862,-0.360004362835741
7.864,-0.39178845686057073
7.8660000000000005,-0.42183870447494787
7.868,-0.35680438041394136
7.87,-0.3306862151910257
7.872,-0.4013947723077316
7.8740000000000006,-0.4196292259931138
7.876,-0.38976891833185
7.878,-0.40412030693472767
7.88,-0.447015436288863
7.882000000000001,-0.47267931504151695
7.884,-0.48140174805764135
7.886,-0.4721430592324296
7.888,-0.4423043733780485
7.890000000000001,-0.3900971276508436
7.892,-0.302502344727797
7.894,-0.2522060884802362
7.896,-0.23984909361854
7.898000000000001,-0.28270821910018284
7.9,-0.235133303793587
7.902,-0.2227143899754669
7.904,-0.23355510832565862
7.906000000000001,-0.3187048119106235
7.908,-0.37763293535169895
7.91,-0.42865487328349494
7.912,-0.4031830362519866
7.914000000000001,-0.4247428477938693
7.916,-0.4199365146628853
7.918,-0.430800158252594
7.92,-0.3271977655241576
7.922000000000001,-0.2661164311646318
7.924,-0.29187177497257855
7.926,-0.29251445244851837
7.928,-0.33555155694015526
7.930000000000001,-0.26862135364036366
7.932,-0.29936441012512116
7.934,-0.2183325544148529
7.936,-0.2291080117565567
7.938,-0.22404931176896614
7.94,-0.20339608935221154
7.942,-0.28358041009913393
7.944,-0.2950815680578103
7.946,-0.26020693608540046
7.948,-0.1979610765873545
7.95,-0.24187172112339006
7.952,-0.25264882210717055
7.954,-0.3001893655621224
7.956,-0.3064871846663566
7.958,-0.29460889832987114
7.96,-0.31327071594478095
7.962,-0.37018481561535466
7.964,-0.3519672337666899
7.966,-0.2725925345267557
7.968,-0.2777290432296464
7.97,-0.24751607927362418
7.972,-0.1059053184676313
7.974,-0.10735606464582403
7.976,-0.017076727887104237
7.978,-0.08703365491602888
7.98,-0.13284209426792337
7.982,-0.09348418222058896
7.984,-0.08917451274210109
7.986,-0.09517277791993894
7.988,-0.09858968838491666
7.99,-0.1931200306786902
7.992,-0.19989251729139124
7.994,-0.275183189661373
7.996,-0.2767283834786438
7.998,-0.30085271185272955
8.0,-0.3308259492084531
8.002,-0.3822221833555719
8.004,-0.33049695659327805
8.006,-0.33547756274781126
8.008000000000001,-0.3529139339017242
8.01,-0.39324454722030766
8.012,-0.44776890731087216
8.014,-0.4495492943584882
8.016,-0.41916808056843835
8.018,-0.37827092724539324
8.02,-0.3895300623271425
8.022,-0.4086865138193847
8.024000000000001,-0.4184536020648528
8.026,-0.4000140516887216
8.028,-0.417853677585023
8.03,-0.41817565306026316
8.032,-0.42151392328153126
8.034,-0.4201468894621292
8.036,-0.45486538190911974
8.038,-0.4466189922608168
8.040000000000001,-0.37350131187937863
8.042,-0.2682603409272648
8.044,-0.2596831981639678
8.046,-0.278333948030705
8.048,-0.2836822681037292
8.05,-0.2858079018789317
8.052,-0.26969708811354476
8.054,-0.2656665338906903
8.056000000000001,-0.19383170799826122
8.058,-0.14174767622301498
8.06,-0.14626210445952648
8.062,-0.09420441238538846
8.064,-0.1421421267276548
8.066,-0.16289995553102088
8.068,-0.20864517687154738
8.07,-0.23367659585449996
8.072000000000001,-0.23821987885112694
8.074,-0.28692685502633886
8.076,-0.32145121285479306
8.078,-0.2953612913201624
8.08,-0.3057639132373291
8.082,-0.26863840908211056
8.084,-0.18526086543758247
8.086,-0.21003780111359927
8.088000000000001,-0.2119057740523571
8.09,-0.20754985683997873
8.092,-0.2405627033658
8.094,-0.2910517451141148
8.096,-0.34388127678142166
8.098,-0.404348737393174
8.1,-0.3603337476520141
8.102,-0.30625651958403655
8.104000000000001,-0.2522207338873752
8.106,-0.1821414614512875
8.108,-0.14201777831566442
8.11,-0.12162358263218165
8.112,-0.11829147419197383
8.114,-0.1253522806244316
8.116,-0.06849348345440287
8.118,-0.08039228704841861
8.120000000000001,-0.07566998155918814
8.122,-0.08439469642453501
8.124,-0.17688521634027854
8.126,-0.11415501797411665
8.128,-0.2052389238999468
8.13,-0.23496884103008897
8.132,-0.2275877422655901
8.134,-0.2696816342937325
8.136000000000001,-0.28139202351094994
8.138,-0.246371643478152
8.14,-0.2526165008409613
8.142,-0.16125977600588381
8.144,-0.2213425729390348
8.146,-0.1641320951491574
8.148,-0.1170207928850111
8.15,-0.08111280281844291
8.152000000000001,-0.06600021662825029
8.154,-0.13729187396750575
8.156,-0.18041143269058324
8.158,-0.1695035446691726
8.16,-0.14808636166164213
8.162,-0.18725893634721036
8.164,-0.2437025764665588
8.166,-0.20241025366398624
8.168000000000001,-0.15131039256778678
8.17,-0.1468837936910683
8.172,-0.03469830735546342
8.174,-0.0956595799612483
8.176,-0.06560917189230331
8.178,-0.07237984546245446
8.18,0.0003475854553398605
8.182,-0.019699770738538458
8.184000000000001,-0.02380252230946933
8.186,-0.048256371351185656
8.188,-0.09188022028967069
8.19,-0.02700895824527194
8.192,-0.026070098168674782
8.194,-0.05663530912311643
8.196,-0.13415759754735745
8.198,-0.16455700837375087
8.2,-0.11876542976446913
8.202,-0.12455564273074105
8.204,-0.07363514723921849
8.206,-0.08852776370224635
8.208,-0.06516318696954393
8.21,-0.027944487441863952
8.212,0.06861866640853975
8.214,0.05000132136094848
8.216,-0.024895938538294082
8.218,-0.00452177100754092
8.22,0.06921703905547805
8.222,0.015279673191881393
8.224,0.06089652053314687
8.226,0.043195562137041676
8.228,0.061052016261413655
8.23,0.024370095486825782
8.232,0.04441633939920875
8.234,0.06577216559968413
8.236,0.024335455532552785
8.238,-0.025742430878227474
8.24,-0.0842809111893299
8.242,-0.08030866913418944
8.244,-0.10240343132799001
8.246,-0.05455109573470729
8.248,-0.05512558883332108
8.25,-0.0919929422943202
8.252,-0.08010672042972589
8.254,-0.06257589513633643
8.256,-0.05270262981846674
8.258000000000001,0.016546996611804587
8.26,-0.03055990120048424
8.262,-0.0733614597914456
8.264,-0.07630891413660912
8.266,-0.09713687977276386
8.268,-0.0880557164729936
8.27,-0.16085012690808043
8.272,-0.1556371242832082
8.274000000000001,-0.17535539818555357
8.276,-0.2105553933460369
8.278,-0.23774495582964228
8.28,-0.17972921745759063
8.282,-0.17158862815069043
8.284,-0.1452030945472531
8.286,-0.12880744974386804
8.288,-0.12424385886489908
8.290000000000001,-0.12589604764757567
8.292,-0.13087735071887696
8.294,-0.22993012414500846
8.296,-0.1451435413356137
8.298,-0.21789725522010395
8.3,-0.2971762838053271
8.302,-0.2586617847895587
8.304,-0.2933418107781822
8.306000000000001,-0.3600329393086077
8.308,-0.31361683406099683
8.31,-0.30368736748827496
8.312,-0.3341213182271019
8.314,-0.3520517130156382
8.316,-0.34786024791964576
8.318,-0.3589644397823093
8.32,-0.35726735812343
8.322000000000001,-0.3719715060634059
8.324,-0.4075975356597987
8.326,-0.332747916878001
8.328,-0.3538964824069619
8.33,-0.394017312928006
8.332,-0.34228352143432805
8.334,-0.39146332020313723
8.336,-0.41663461481735653
8.338000000000001,-0.4718623151553445
8.34,-0.5136055064871023
8.342,-0.46251627217573454
8.344,-0.46303815346106414
8.346,-0.44339666014239754
8.348,-0.47356663159799406
8.35,-0.4814364436923497
8.352,-0.4737586347805791
8.354000000000001,-0.5254881814720787
8.356,-0.5243438830777156
8.358,-0.5115841045159153
8.36,-0.49381264865189767
8.362,-0.5030102600112094
8.364,-0.48290503036653787
8.366,-0.5235640157167201
8.368,-0.5426254757615647
8.370000000000001,-0.5720832459428533
8.372,-0.6022739564013091
8.374,-0.5916242318654299
8.376,-0.6118797038796526
8.378,-0.6059948253688994
8.38,-0.6229691525343402
8.382,-0.6656791733852923
8.384,-0.6290392719519735
8.386000000000001,-0.6183626724860927
8.388,-0.7066858695580851
8.39,0.0
8.392,0.003725791985376148
8.394,0.0234275584322583
8.396,-0.011631200315287415
8.398,-0.021058560960240502
8.4,0.002915770374352089
8.402000000000001,0.03311547508953416
8.404,0.04108900073885291
8.406,0.06537733091622044
8.408,0.18665968329718208
8.41,0.17632897407324544
8.412,0.19965058657704193
8.414,0.14547994576314194
8.416,0.18231538778410883
8.418000000000001,0.1654818749718232
8.42,0.21536278810627807
8.422,0.1777932313228805
8.424,0.21991707579541653
8.426,0.20222503587676122
8.428,0.1719373768182897
8.43,0.22462012173491153
8.432,0.19705873686476316
8.434000000000001,0.25262671242183665
8.436,0.33154799280694514
8.438,0.3035839013325885
8.44,0.20608662545305978
8.442,0.3209511053900911
8.444,0.3964958923427615
8.446,0.3777461451020774
8.448,0.4065891239671766
8.45,0.38397353675405355
8.452,0.4035262605224055
8.454,0.3423365273696499
8.456,0.2757428405858342
8.458,0.22721838486524448
8.46,0.23239999657851396
8.462,0.23000345364779617
8.464,0.2254512565274942
8.466,0.19450361148241702
8.468,0.23898485629107125
8.47,0.2440860474660973
8.472,0.24110262111356096
8.474,0.26501917601466674
8.476,0.33020789995127786
8.478,0.3910127825945269
8.48,0.3446080701829748
8.482,0.3304148659261372
8.484,0.34900869856350725
8.486,0.3288341504622938
8.488,0.24471719077440945
8.49,0.29849921484368624
8.492,0.2374177587432873
8.494,0.22969642572900284
8.496,0.11944420851451665
8.498,0.02879129319702467
8.5,0.01764460139286328
8.502,0.04359748446018452
8.504,-0.013301895856837831
8.506,-0.02937522115593394
8.508000000000001,0.06371508757133082
8.51,0.1419466032878729
8.512,0.11549956891125124
8.514,0.18567022448108927
8.516,0.2440454487538959
8.518,0.2066152556171077
8.52,0.17457728223133295
8.522,0.13743911411985898
8.524000000000001,0.09664620299204407
8.526,0.07371739564539959
8.528,0.09049394573263081
8.53,0.09127059995930176
8.532,0.1455513083519122
8.534,0.24409030412472377
8.536,0.2508772295225674
8.538,0.338707888778391
8.540000000000001,0.33120089835326216
8.542,0.3012750527747212
8.544,0.33885097311225754
8.546,0.26994635130162714
8.548,0.3257421285422035
8.55,0.273840427313796
8.552,0.23807701658410862
8.554,0.3156002695891942
8.556000000000001,0.3338204458341625
8.558,0.31050167170541676
8.56,0.271464048568794
8.562,0.3646187377364758
8.564,0.33059530443646823
8.566,0.3491166912641088
8.568,0.3112189148895521
8.57,0.2930827907295732
8.572000000000001,0.2712710080690357
8.574,0.20294207318983104
8.576,0.2404233182005704
8.578,0.1977806485321365
8.58,0.20731669848930712
8.582,0.26293292032271576
8.584,0.20987884490261988
8.586,0.18525472259106723
8.588000000000001,0.25438930983691743
8.59,0.22527684723446106
8.592,0.20230202455207302
8.594,0.18556541603922483
8.596,0.20676790233797449
8.598,0.29409846570073683
8.6,0.2971535507493752
8.602,0.24741841719935698
8.604000000000001,0.26750390006552927
8.606,0.3738055219214236
8.608,0.37995434769362846
8.61,0.3503917430329224
8.612,0.39341531626186077
8.614,0.354197978057083
8.616,0.40670261564639554
8.618,0.377849374126892
8.620000000000001,0.3288890208059658
8.622,0.27471550048611015
8.624,0.24870621113309532
8.626,0.2668843460770278
8.628,0.2348800663373829
8.63,0.2604130733211767
8.632,0.28580625795060066
8.634,0.23838931738621794
8.636000000000001,0.24996445696148561
8.638,0.28312873826988905
8.64,0.2201934742231526
8.642,0.20792696100862829
8.644,0.21657086090832833
8.646,0.1761587016047914
8.648,0.2694422251732156
8.65,0.2560911695411898
8.652000000000001,0.28126143947429694
8.654,0.24741848078377227
8.656,0.29275378920590467
8.658,0.27106384494147906
8.66,0.24839040554162284
8.662,0.3208161411695134
8.664,0.3459081571576117
8.666,0.39688700916201247
8.668000000000001,0.33526662714872923
8.67,0.28108201505485675
8.672,0.31163652868309444
8.674,0.3257733554375979
8.676,0.25174109490643004
8.678,0.2982810788357688
8.68,0.33431983118222885
8.682,0.3110419372502342
8.684000000000001,0.3000759927503387
8.686,0.2962700530992992
8.688,0.28146160982342683
8.69,0.3305849908012293
8.692,0.40457078679052993
8.694,0.38412939567589754
8.696,0.35273033021197353
8.698,0.34823374387712547
8.700000000000001,0.34811328853422685
8.702,0.37836096373335804
8.704,0.3319769716935903
8.706,0.34318258325345274
8.708,0.36183692945949786
8.71,0.3752808310865683
8.712,0.4709745770717908
8.714,0.4741106735198506
8.716,0.458604206818539
8.718,0.5045030536802861
8.72,0.48907905979006605
8.722,0.43657741722525323
8.724,0.40913336323064686
8.726,0.4143613528736916
8.728,0.4314852123993842
8.73,0.4456971427409848
8.732,0.5330190142749038
8.734,0.5745047831050942
8.736,0.5540059102582306
8.738,0.5635481162397875
8.74,0.6537723922398979
8.742,0.6470676552076147
8.744,0.6440943245683459
8.746,0.6993068881741329
8.748,0.6421386113539627
8.75,0.6055088870462693
8.752,0.5703396997090131
8.754,0.5762000832930396
8.756,0.53658877577127
8.758000000000001,0.5670244753318725
8.76,0.5708408090128612
8.762,0.6077510740856726
8.764,0.5027741052174801
8.766,0.4992054457349755
8.768,0.4824560482270992
8.77,0.49710730602151143
8.772,0.4645613696287021
8.774000000000001,0.5086850859260594
8.776,0.4906952225208432
8.778,0.5015745687300783
8.78,0.5240831782052129
8.782,0.5496334129144711
8.784,0.4974968976564411
8.786,0.5303604569314619
8.788,0.5179852716305651
8.790000000000001,0.5613976292756147
8.792,0.5787744371233394
8.794,0.558228640760214
8.796,0.5233924755182993
8.798,0.47135425956446175
8.8,0.4623955188344291
8.802,0.455433514668353
8.804,0.4910935205208413
8.806000000000001,0.5477677749369119
8.808,0.5321023216033445
8.81,0.5249059405074052
8.812,0.5196575489564856
8.814,0.5361691632632337
8.816,0.43169754269365823
8.818,0.37767961784401494
8.82,0.36453549215971615
8.822000000000001,0.30097215832667024
8.824,0.2819922419132599
8.826,0.18868310320031023
8.828,0.21058265057890524
8.83,0.23691331658751658
8.832,0.10684954295376303
8.834,0.039932427570930074
8.836,0.003164181326679616
8.838000000000001,0.026148115170788078
8.84,0.050222250033181925
8.842,0.023639941233029038
8.844,0.060946567856138945
8.846,0.07345920040695786
8.848,0.09955208517627234
8.85,0.09624854032721042
8.852,0.08972883492539263
8.854000000000001,0.07123658766392715
8.856,0.06452160834577536
8.858,0.094902422090273
8.86,0.039757097860321444
8.862,0.08481254861481813
8.864,0.09896245374110046
8.866,0.14220331978969858
8.868,0.15694035769473946
8.870000000000001,0.14575371676291438
8.872,0.1168924464576433
8.874,0.14236879925926482
8.876,0.17630833474886431
8.878,0.15311627766985403
8.88,0.13956172932682476
8.882,0.15846646173685608
8.884,0.17866586712717503
8.886000000000001,0.20389363843458796
8.888,0.14513535502611408
8.89,0.15256969695262557
8.892,0.23145466625411037
8.894,0.28599235149443936
8.896,0.3278092771682213
8.898,0.3510773002211298
8.9,0.37052762751214074
8.902000000000001,0.34628786651752885
8.904,0.40427789684829607
8.906,0.3742037704190526
8.908,0.3656648025075939
8.91,0.3156235481720353
8.912,0.2733700325690196
8.914,0.31636286316769513
8.916,0.302346104825457
8.918000000000001,0.26847921803691666
8.92,0.28901120092887056
8.922,0.28652982595046317
8.924,0.3024430765950019
8.926,0.33403481189957795
8.928,0.32927821760554266
8.93,0.35654059516139847
8.932,0.4229000730230523
8.934000000000001,0.35280086772242236
8.936,0.33409102470741137
8.938,0.3425823834908752
8.94,0.3467132904413097
8.942,0.4328706475347053
8.944,0.4429652881294377
8.946,0.41326774152710866
8.948,0.3203045228738044
8.950000000000001,0.39503400584192017
8.952,0.4038521778830664
8.954,0.39213967694459373
8.956,0.41954360853798955
8.958,0.4890310174675059
8.96,0.5019412259042482
8.962,0.47458964748391397
8.964,0.4909515873749255
8.966,0.5468304739916374
8.968,0.5343985354427088
8.97,0.5152007513080465
8.972,0.545238337362584
8.974,0.5539722283986124
8.976,0.49880436537144535
8.978,0.5192671609890733
8.98,0.5258224908480793
8.982,0.42482484788421493
8.984,0.40974758813043377
8.986,0.43232732866754775
8.988,0.42063211663247624
8.99,0.37971989788452576
8.992,0.3164578794315913
8.994,0.3889355759627324
8.996,0.32039743718495406
8.998,0.3146924852294306
9.0,0.34502983307786894
9.002,0.3460317434384306
9.004,0.3734830686818047
9.006,0.391705001766407
9.008000000000001,0.35375186654379553
9.01,0.3208705533909595
9.012,0.2784698002923589
9.014,0.24921352985840017
9.016,0.23311377358282437
9.018,0.21977656700701198
9.02,0.19581923625396613
9.022,0.1814484098175464
9.024000000000001,0.1780786357940849
9.026,0.1980283836688348
9.028,0.1852699236966473
9.03,0.10940788365483733
9.032,0.06997580367294387
9.034,0.09598438715171209
9.036,0.1298868472459458
9.038,0.07712960389009993
9.040000000000001,0.05983081754519759
9.042,0.03456933238265392
9.044,0.04726229593672371
9.046,0.12731852913447783
9.048,0.19724991557389582
9.05,0.19103515153575734
9.052,0.14825385501575505
9.054,0.09038416155830475
9.056000000000001,0.04823205079777226
9.058,0.07752731618638742
9.06,0.16257298002585308
9.062,0.12047776514460473
9.064,0.09501970989591291
9.066,0.1006350104986713
9.068,0.07566530805809424
9.07,0.08392150097313666
9.072000000000001,0.11288892069333878
9.074,0.06765514003726647
9.076,-0.007572073331095774
9.078,-0.06803988023016716
9.08,0.03473383508673411
9.082,0.014561837146588541
9.084,0.01840127202694486
9.086,0.02129750291979171
9.088000000000001,0.02234038689179596
9.09,-0.01135964107553633
9.092,-0.06056862928437656
9.094,-0.09159974623226996
9.096,-0.17872160626118605
9.098,-0.08297013611781767
9.1,-0.08593438064374137
9.102,-0.022867926084991552
9.104000000000001,-0.03891353417266119
9.106,-0.009118230552861206
9.108,-0.022531219371649147
9.11,-0.0509504035241477
9.112,-0.04660466106350736
9.114,-0.13698112419682618
9.116,-0.18358040788740526
9.118,-0.1497314112925694
9.120000000000001,-0.13767614801115546
9.122,-0.14877141034049446
9.124,-0.1864234565328977
9.126,-0.2059999266275403
9.128,-0.24086796875154803
9.13,-0.30118031784909505
9.132,-0.32794704895996674
9.134,-0.347109420505082
9.136000000000001,-0.3591338821716612
9.138,-0.3884726958027198
9.14,-0.42670099573321485
9.142,-0.3609449053033451
9.144,-0.30234441753037933
9.146,-0.2633423419958316
9.148,-0.32891126300559104
9.15,-0.3673985726075111
9.152000000000001,-0.463110227822253
9.154,-0.48464214846058074
9.156,-0.45706400539654446
9.158,-0.5108970924566347
9.16,-0.5392247891385085
9.162,-0.6048000830822051
9.164,-0.5474010934848061
9.166,-0.5316074165114266
9.168000000000001,-0.550338406651016
9.17,-0.5118192396736301
9.172,-0.4553260707297795
9.174,-0.4400509575930107
9.176,-0.45375084289183376
9.178,-0.4327201277415993
9.18,-0.5232189983395075
9.182,-0.5726276425545875
9.184000000000001,-0.5173972194467544
9.186,-0.4922314895581459
9.188,-0.5110688643822723
9.19,-0.5232059716480872
9.192,-0.5668130574434949
9.194,-0.5803290284314069
9.196,-0.479866026899497
9.198,-0.5239402951507981
9.200000000000001,-0.5043253609262539
9.202,-0.4897747390922993
9.204,-0.5764989977368975
9.206,-0.6566613943691437
9.208,-0.6496191019989954
9.21,-0.6463764976355411
9.212,-0.6686353790327433
9.214,-0.6346446964178658
9.216000000000001,-0.6474274652901884
9.218,-0.5863336931563807
9.22,-0.5481415291599527
9.222,-0.558305607670893
9.224,-0.6247080897125403
9.226,-0.6173556387420074
9.228,-0.6644108318793926
9.23,-0.6194897170086298
9.232,-0.5941383726136982
9.234,-0.5962462732367539
9.236,-0.5427062879144358
9.238,-0.5475451728449734
9.24,-0.532596220310106
9.242,-0.5725590467686177
9.244,-0.6326757571351711
9.246,-0.6143173257073413
9.248,-0.6853532621555729
9.25,-0.7046669641440857
9.252,0.0
9.254,0.03271864611879982
9.256,0.0202511957539111
9.258000000000001,0.06097760775981098
9.26,0.015564549425555851
9.262,-0.033141216081170155
9.264,-0.0246522159667506
9.266,-0.06922477913143266
9.268,-0.048130391945256035
9.27,0.016416077040177557
9.272,0.008986089261839414
9.274000000000001,-0.02788914167197598
9.276,-0.027900931412402796
9.278,0.0013399778633562676
9.28,0.03701000806189514
9.282,0.027906807816921564
9.284,0.0648427621220431
9.286,0.11350715185437821
9.288,0.1196925582092847
9.290000000000001,0.07810920213487282
9.292,0.09237675072001195
9.294,0.12093709184943102
9.296,0.09819194583484725
9.298,0.06998977845134591
9.3,0.05234177481477009
9.302,0.07388566303011679
9.304,0.02981223741803518
9.306000000000001,0.0576292001807559
9.308,0.09521701692994466
9.31,0.06228509408326155
9.312,0.04593987708361258
9.314,0.13263833546522008
9.316,0.1314141418480892
9.318,0.14146145708305924
9.32,0.13752256846912436
9.322000000000001,0.10541476496691038
9.324,0.03801455021823563
9.326,0.04585146924397354
9.328,0.0707998820655713
9.33,0.05834468180034613
9.332,0.08497204827982774
9.334,0.12945542232505813
9.336,0.13220057209286207
9.338000000000001,0.06751661322957525
9.34,0.046847361139110255
9.342,0.054113100838964145
9.344,0.08503366533985512
9.346,0.15539457973533777
9.348,0.0634794544795898
9.35,0.09552063947956824
9.352,0.06938264114488302
9.354000000000001,0.06111577415922742
9.356,0.0023499342793236178
9.358,-0.02562603470359015
9.36,-0.033727478204605754
9.362,-0.03789593317213047
9.364,-0.060164206218117355
9.366,-0.08361401339932995
9.368,-0.10251982975404417
9.370000000000001,-0.11867737521242994
9.372,-0.20204692815221792
9.374,-0.24551102660362356
9.376,-0.19937239165538312
9.378,-0.18596927589088197
9.38,-0.13362676766953152
9.382,-0.1040842570474918
9.384,-0.0869612000424449
9.386000000000001,-0.06955344943842645
9.388,-0.08374758336370469
9.39,-0.12861658422089528
9.392,-0.0958840023986649
9.394,-0.0263140184228301
9.396,-0.03142123994858714
9.398,0.003408511517194013
9.4,0.05228385497025445
9.402000000000001,0.037653812264173414
9.404,0.05580123391739078
9.406,0.022508712064093217
9.408,0.029105864927081893
9.41,0.08352851233175707
9.412,0.05144985937059898
9.414,0.05751083215131492
9.416,0.15033527900300347
9.418000000000001,0.09522632130759012
9.42,0.09055660935881304
9.422,0.13011599859856338
9.424,0.14023040561951183
9.426,0.1301852234270271
9.428,0.14461506752033837
9.43,0.19277444422502454
9.432,0.15177768566700212
9.434000000000001,0.19894751302058222
9.436,0.2359597560765212
9.438,0.23686659060163961
9.44,0.24618930546467777
9.442,0.17441464982925314
9.444,0.21599035570306335
9.446,0.2347537992828881
9.448,0.2946987369970253
9.450000000000001,0.28294229023370066
9.452,0.28825699124648074
9.454,0.33098401795559385
9.456,0.3389370188787033
9.458,0.26201198189210406
9.46,0.28971641691656314
9.462,0.28563215992769764
9.464,0.18093967887535056
9.466000000000001,0.20825404442561313
9.468,0.24198768411030502
9.47,0.2089477081760871
9.472,0.18660439915331373
9.474,0.1996632788998025
9.476,0.2574367083487421
9.478,0.2384395201654108
9.48,0.2258403081567968
9.482,0.16770462161574073
9.484,0.17521857649125194
9.486,0.24544977099945808
9.488,0.26006491918142594
9.49,0.34490060090827535
9.492,0.2906551780095208
9.494,0.24984180645751808
9.496,0.2318110154517159
9.498,0.24493102132604472
9.5,0.30229900841160484
9.502,0.301404581006109
9.504,0.21359063030706227
9.506,0.24739731821163335
9.508000000000001,0.15789888413299913
9.51,0.14810511322017583
9.512,0.019548899691218757
9.514,0.03576524803770842
9.516,0.024051986918160795
9.518,0.06059402140303427
9.52,0.0034426426326323867
9.522,-0.025829566025203032
9.524000000000001,-0.08535685693557404
9.526,-0.019109726323977005
9.528,-0.12932217057928752
9.53,-0.12225526475786253
9.532,-0.19043442709948333
9.534,-0.13690393713132143
9.536,-0.04551974846346818
9.538,-0.07235030629753836
9.540000000000001,-0.05696504249758938
9.542,-0.11217205265044039
9.544,-0.10991509012119405
9.546,-0.1691138339445153
9.548,-0.2054604389200494
9.55,-0.21653335078261238
9.552,-0.23746254024071756
9.554,-0.21318923005001822
9.556000000000001,-0.2744112056026602
9.558,-0.284650724501454
9.56,-0.23912419684395214
9.562,-0.21848614298354785
9.564,-0.22947331596183318
9.566,-0.18238720615007686
9.568,-0.13788070363022142
9.57,-0.08763093866808136
9.572000000000001,-0.1448348021824739
9.574,-0.1741735190729008
9.576,-0.13295055838481673
9.578,-0.12942339773180467
9.58,-0.21315760709815867
9.582,-0.1392595821973024
9.584,-0.14251426291690872
9.586,-0.1854785507211658
9.588000000000001,-0.1652355840597235
9.59,-0.1354323062363234
9.592,-0.1598346178582566
9.594,-0.22091884478130264
9.596,-0.20359307619884426
9.598,-0.15965300923733583
9.6,-0.19777946819733838
9.602,-0.2755069338802114
9.604000000000001,-0.21921913094116396
9.606,-0.2990192309280797
9.608,-0.3497354310369294
9.61,-0.40759767179524076
9.612,-0.3897701613103486
9.614,-0.429865600650321
9.616,-0.48633927390745324
9.618,-0.5609334557167922
9.620000000000001,-0.5302733816837235
9.622,-0.6446693595470756
9.624,-0.666655056425109
9.626,-0.6742651648530646
9.628,-0.6651245313108505
9.63,-0.6549638871224484
9.632,-0.598984343674112
9.634,-0.6009415026196709
9.636000000000001,-0.5689483780170645
9.638,-0.49555168974462926
9.64,-0.5514474856494687
9.642,-0.5602361378802256
9.644,-0.5725371563584964
9.646,-0.5298521281612998
9.648,-0.45054813006625594
9.65,-0.38746764639075626
9.652000000000001,-0.3933925327405867
9.654,-0.33902475083274375
9.656,-0.30431466470849866
9.658,-0.3322277169559029
9.66,-0.34215471487285765
9.662,-0.29329416774125283
9.664,-0.29610183259337
9.666,-0.38646530839891824
9.668000000000001,-0.39234792742917546
9.67,-0.38703010363381596
9.672,-0.477921488210554
9.674,-0.43363356443588064
9.676,-0.4345249806052547
9.678,-0.4621300845875336
9.68,-0.5288427259032633
9.682,-0.4778225888408456
9.684000000000001,-0.49340446510136626
9.686,-0.5099489764846394
9.688,-0.4838990972412853
9.69,-0.5253323693454428
9.692,-0.5770812624974409
9.694,-0.5949987810371331
9.696,-0.580765235044415
9.698,-0.6012962264321917
9.700000000000001,-0.5559502013267914
9.702,-0.5982990048514201
9.704,0.0
9.706,-0.0216899808736013
9.708,-0.062194891855321455
9.71,-0.05320273514621743
9.712,-0.14378914369050877
9.714,-0.12998079410954722
9.716000000000001,-0.12383707016412915
9.718,-0.18614514758196377
9.72,-0.2188019545848361
9.722,-0.21676918315857074
9.724,-0.1880355530696991
9.726,-0.09979076637497286
9.728,-0.10342748364158805
9.73,-0.08997122517370748
9.732,-0.049304028851354875
9.734,-0.024873365012317628
9.736,0.01600973043206766
9.738,-0.020485924511070674
9.74,0.04249641836268214
9.742,0.015840186099286946
9.744,-0.0241697811127195
9.746,-0.052188049114573865
9.748,-0.01853348568891855
9.75,-0.09288915108874418
9.752,-0.08134115504499029
9.754,0.0006971936458692873
9.756,-0.0649372366673866
9.758000000000001,-0.021096521656829736
9.76,0.0732016737858956
9.762,0.12104422005371429
9.764,0.07761949024457548
9.766,0.007444130438705621
9.768,-0.008613024062356534
9.77,-0.0015372368930086644
9.772,0.1309249305761031
9.774000000000001,0.155289185926474
9.776,0.09493817824983664
9.778,0.15747901619155869
9.78,0.18528007856746065
9.782,0.148039676934121
9.784,0.2156378869948652
9.786,0.21557222992436387
9.788,0.21784279393821837
9.790000000000001,0.20471793987816023
9.792,0.17446371671959637
9.794,0.10657418597475266
9.796,0.09259341644318386
9.798,0.0846290903726894
9.8,0.0958272853324309
9.802,0.08560182216302392
9.804,0.061798010945925075
9.806000000000001,0.09815269101802127
9.808,0.13887110746855624
9.81,0.2269695365796336
9.812,0.18129547940870827
9.814,0.16925942533491467
9.816,0.15571767281899973
9.818,0.07329144718485603
9.82,0.025135311835948304
9.822000000000001,0.11359236392365624
9.824,0.06835822178256379
9.826,0.10625440151520893
9.828,-0.010776815079423852
9.83,0.052880028813340196
9.832,0.040691860777640976
9.834,-0.014019529767724137
9.836,0.026204873135555307
9.838000000000001,-0.054730227642922014
9.84,-0.07622215251797604
9.842,-0.09116189099524741
9.844,-0.062030414863839756
9.846,-0.1457040108938199
9.848,-0.22306312930699157
9.85,-0.23416960290248623
9.852,-0.3191801039786415
9.854000000000001,-0.30814198026121087
9.856,-0.38348496957778844
9.858,-0.3437454709294734
9.86,-0.3134940413510887
9.862,-0.3022583683105786
9.864,-0.3074275039873995
9.866,-0.2528927568059989
9.868,-0.16522849703533105
9.870000000000001,-0.13202007751722267
9.872,-0.1491561302479214
9.874,-0.11010731299997767
9.876,-0.06984901372045682
9.878,-0.07273813412744001
9.88,-0.06086037955614865
9.882,-0.15420461776590377
9.884,-0.17775129902036557
9.886000000000001,-0.2490991257109374
9.888,-0.2621215056364008
9.89,-0.2920432179977439
9.892,-0.27063295891042927
9.894,-0.205108675609444
9.896,-0.2255718645817475
9.898,-0.29141096877241024
9.9,-0.25898647355710525
9.902000000000001,-0.24137934397395133
9.904,-0.24198322708935427
9.906,-0.32087665978650026
9.908,-0.37692449985471166
9.91,-0.366964497198659
9.912,-0.35747843315735395
9.914,-0.2711742401419466
9.916,-0.21740236167090732
9.918000000000001,-0.1525186901029274
9.92,-0.1431497788924183
9.922,-0.12270639309432374
9.924,-0.1651912062787373
9.926,-0.15399941194942413
9.928,-0.20711607502096507
9.93,-0.10197149938893446
9.932,-0.1111170377895423
9.934000000000001,-0.14767550141876207
9.936,-0.08887963027738088
9.938,-0.09585400673994027
9.94,-0.1512125055276492
9.942,-0.10802395952134836
9.944,-0.03289331278645857
9.946,-0.11903939816998621
9.948,-0.1566969274005121
9.950000000000001,-0.1800010426248666
9.952,-0.14165612735254296
9.954,-0.16374494449909038
9.956,-0.21344292613458427
9.958,-0.21172711333256178
9.96,-0.1960032953017583
9.962,-0.16238875246945117
9.964,-0.23606988303773857
9.966000000000001,-0.23525845758503605
9.968,-0.18068095909093396
9.97,-0.14435373316271471
9.972,-0.1004999184945019
9.974,-0.10114363327612219
9.976,-0.1982335288873962
9.978,-0.17454198003478005
9.98,-0.15861741334715607
9.982000000000001,-0.16722823296611677
9.984,-0.18246590759101133
9.986,-0.2296061983640243
9.988,-0.21859709588275011
9.99,-0.21587034087536372
9.992,-0.2083437452235697
9.994,-0.1358569967544443
9.996,-0.16779526748958729
9.998,-0.210402917684835
10.0,-0.24383762916560725


==> img/intro_example/exp_N1_T20/x_TT.csv <==
t,0
0.0,0.0
0.002,-0.05479476348242503
0.004,-0.10745566041090757
0.006,-0.09276182240085494
0.008,-0.09852848159304725
0.01,-0.07767459591705828
0.012,-0.04805516123193379
0.014,-0.15565430688995013
0.016,-0.1461051331048631
0.018000000000000002,-0.09408220177487536
0.02,-0.06639518259834754
0.022,-0.037182407651509555
0.024,-0.019347654915574053
0.026000000000000002,-0.004935798683370154
0.028,-0.0680254415309612
0.03,-0.09688655057664541
0.032,-0.12964343575330153
0.034,-0.07718101308400407
0.036000000000000004,-0.10938809901066616
0.038,-0.13634403107584794
0.04,-0.23235159885339396
0.042,-0.29709172613024887
0.044,-0.3139195698301423
0.046,-0.3063650171626469
0.048,-0.2792097409244616
0.05,-0.32947291920239136
0.052000000000000005,-0.35003922379484526
0.054,-0.34817057065729956
0.056,-0.3947177383391681
0.058,-0.4891122644266301
0.06,-0.42189990231039
0.062,-0.3777642021580152
0.064,-0.3629760692452552
0.066,-0.33106078652342236
0.068,-0.26563236580764943
0.07,-0.26184814086087815
0.07200000000000001,-0.29360895260598585
0.074,-0.34655050929220327
0.076,-0.3935989939702213
0.078,-0.4013780240387213
0.08,-0.3483507038366141
0.082,-0.3338964567153784
0.084,-0.2920417042552952
0.08600000000000001,-0.23913238684485957
0.088,-0.33544498863460104
0.09,-0.34352204146655174
0.092,-0.3383602084302155
0.094,-0.353646453385299
0.096,-0.3411083462194469
0.098,-0.35944404803212343
0.1,-0.3433877442647909
0.10200000000000001,-0.36473471993799444
0.10400000000000001,-0.30210169182245145
0.106,-0.33669997042670463
0.108,-0.3403957594091523
0.11,-0.3604861924786069
0.112,-0.2955174982524027
0.114,-0.32462590130957214
0.116,-0.33236529753932126
0.11800000000000001,-0.2254907995506644
0.12,-0.2431549195266421
0.122,-0.16150806314088365
0.124,-0.22677703718496256
0.126,-0.18057953843272995
0.128,-0.20220266436030604
0.13,-0.2242332689970308
0.132,-0.19532761980860994
0.134,-0.22295276835959799
0.136,-0.24820059524041316
0.138,-0.16343583859830596
0.14,-0.20312539999719614
0.14200000000000002,-0.1821810090619131
0.14400000000000002,-0.1878762759479337
0.146,-0.2437858780261612
0.148,-0.21676877222217492
0.15,-0.2092245690871531
0.152,-0.28902770304621717
0.154,-0.31342194268789036
0.156,-0.3781997953439671
0.158,-0.40522296350743026
0.16,-0.36468214401014665
0.162,-0.3767398188379647
0.164,-0.4177357673175595
0.166,-0.38797025832645765
0.168,-0.421419695250009
0.17,-0.35132719706283083
0.17200000000000001,-0.38556312176198493
0.17400000000000002,-0.36063838378402224
0.176,-0.3574772921579625
0.178,-0.31724056790398086
0.18,-0.3417092689610423
0.182,-0.2916018948359713
0.184,-0.2867247010586864
0.186,-0.3508865093203908
0.188,-0.4363881448573611
0.19,-0.5078751201277132
0.192,-0.4285559453091369
0.194,-0.4170438323238448
0.196,-0.40255161543789536
0.198,-0.46836249688200016
0.2,-0.4932342065425918
0.202,-0.4879550532332124
0.20400000000000001,-0.42857810307645594
0.20600000000000002,-0.4082331324588447
0.20800000000000002,-0.4456387987500626
0.21,-0.3445225540244033
0.212,-0.2854495322420384
0.214,-0.2303264981241077
0.216,-0.23736176665997344
0.218,-0.24881303107101013
0.22,-0.24354936609588157
0.222,-0.25069123958602096
0.224,-0.2718790083732185
0.226,-0.24799081471706
0.228,-0.2772916508608571
0.23,-0.2194267210893912
0.232,-0.2517882772771268
0.234,-0.35010466601808
0.23600000000000002,-0.3865823956645455
0.23800000000000002,-0.454319687536372
0.24,-0.45330467833926097
0.242,-0.4767318519602042
0.244,-0.49175804016124414
0.246,-0.46581684238677146
0.248,-0.4553588608003697
0.25,-0.3630830004535464
0.252,-0.33692103349842284
0.254,-0.4079491251873463
0.256,-0.42295335548295093
0.258,-0.3256973384645866
0.26,-0.37287329964813787
0.262,-0.30537438930009797
0.264,-0.2507823903916142
0.266,-0.2689781713177256
0.268,-0.3217766858004585
0.27,-0.3522047343026895
0.272,-0.41933356398490196
0.274,-0.4240397119272955
0.276,-0.3898687645054697
0.278,-0.37468236271667005
0.28,-0.439235751986363
0.28200000000000003,-0.40491122196002
0.28400000000000003,-0.40574083244223275
0.28600000000000003,-0.5203551687395865
0.28800000000000003,-0.5360369778124373
0.29,-0.5579848124037987
0.292,-0.6681420792065831
0.294,-0.6837116622542043
0.296,-0.6708139596078861
0.298,-0.6278483446889449
0.3,-0.6747378732708774
0.302,-0.7341861991018868
0.304,-0.8138131971560522
0.306,-0.8350628967447394
0.308,-0.7841410051245199
0.31,-0.833096751407075
0.312,-0.8248889972694557
0.314,-0.8305063277407774
0.316,-0.9028295438453277
0.318,-0.9281885192870707
0.32,-0.9316824112800197
0.322,-1.00852042394857
0.324,-1.0189066900556374
0.326,-1.0550261487464374
0.328,-1.0862964055570885
0.33,-0.9828826437808275
0.332,-1.0465833282719665
0.334,-1.0298566813578813
0.336,-1.0664060537932547
0.338,-1.0382698426170693
0.34,-1.0557319157691487
0.342,-1.0218314793484475
0.34400000000000003,-1.016025534203727
0.34600000000000003,-1.0412750966947286
0.34800000000000003,-1.0668526946309853
0.35000000000000003,-1.0109773031229343
0.352,-1.014299499746057
0.354,-1.0182185637778047
0.356,-1.0343342784946548
0.358,-1.1440756175169224
0.36,-1.1682953385467147
0.362,-1.1749836122271387
0.364,-1.209256069387387
0.366,-1.2370029795844237
0.368,-1.1971360835486615
0.37,-1.2360933550578315
0.372,-1.312118265492935
0.374,-1.317855544263214
0.376,-1.2840611917967715
0.378,-1.2822339401237968
0.38,-1.2926342516248295
0.382,-1.2508126985186068
0.384,-1.1374661381025974
0.386,-1.1871092145814823
0.388,-1.2043973814367193
0.39,-1.2190624920800857
0.392,-1.2057518088807435
0.394,-1.2645398683976041
0.396,-1.2730831290498523
0.398,-1.1940924132293762
0.4,-1.155431741937602
0.402,-1.118053404738187
0.404,-1.115759213600224
0.406,-1.1054615031353041
0.40800000000000003,-1.1299258024610033
0.41000000000000003,-1.0359899451110235
0.41200000000000003,-1.064670074272049
0.41400000000000003,-1.0715827962032534
0.41600000000000004,-1.0181173836432784
0.418,-1.0639843483743177
0.42,-1.147104399800784
0.422,-1.1000537661832033
0.424,-1.1031968440535176
0.426,-1.018763875648452
0.428,-1.100130932660737
0.43,-1.1616470979715774
0.432,-1.1727895165901463
0.434,-1.1423481419784516
0.436,-1.1212819450599392
0.438,-1.1485600187847527
0.44,-1.1299185521027177
0.442,-1.0986732029903354
0.444,-1.1172319361383563
0.446,-1.08316800032395
0.448,-1.044723394228265
0.45,-1.0579042660454487
0.452,-1.0861780926971147
0.454,-1.11725144191361
0.456,-1.1389523723179311
0.458,-1.1785597326127912
0.46,-1.1674410627815974
0.462,-1.207195827197476
0.464,-1.2441321112023351
0.466,-1.208928587247663
0.468,-1.2153864696819985
0.47000000000000003,-1.196653472845457
0.47200000000000003,-1.2421948329674364
0.47400000000000003,-1.2481926168454052
0.47600000000000003,-1.1864781738985568
0.47800000000000004,-1.1909660274549467
0.48,-1.1460355958122248
0.482,-1.1579520696158907
0.484,-1.1502622415271015
0.486,-1.1608326303466194
0.488,-1.1991765910421601
0.49,-1.248532313335689
0.492,-1.251968275228969
0.494,-1.2588303384068005
0.496,-1.2076901041375223
0.498,-1.1719167409995523
0.5,0.0
0.502,-0.06480193739995088
0.504,-0.1299156702995543
0.506,-0.13333080281120324
0.508,-0.20809644342565403
0.51,-0.22853145977785938
0.512,-0.2781428734995428
0.514,-0.26963752303768307
0.516,-0.2745282618011118
0.518,-0.2596826360823443
0.52,-0.2982951774762428
0.522,-0.20258623099067097
0.524,-0.1509755451515502
0.526,-0.14509470506044808
0.528,-0.2512932249448301
0.53,-0.24994428295315685
0.532,-0.2433160293192549
0.534,-0.224750378091908
0.536,-0.22705931587021144
0.538,-0.17939093775281845
0.54,-0.23156565792938877
0.542,-0.21081857979933316
0.544,-0.20355849794771275
0.546,-0.17207959466467093
0.548,-0.21111023375087057
0.55,-0.1677797226800648
0.552,-0.21120953428006928
0.554,-0.25264381813035364
0.556,-0.21012934413571416
0.558,-0.24036513898518153
0.56,-0.2806250092403699
0.562,-0.3963929504095167
0.5640000000000001,-0.4540116921335491
0.5660000000000001,-0.48778969228445956
0.5680000000000001,-0.5229955934553596
0.5700000000000001,-0.5320099464041586
0.5720000000000001,-0.562218002132137
0.5740000000000001,-0.672690794641202
0.5760000000000001,-0.6768097486137932
0.578,-0.634281461247374
0.58,-0.6310190653985741
0.582,-0.6093591730802774
0.584,-0.6464124023114852
0.586,-0.631123924435498
0.588,-0.7170783590878649
0.59,-0.7851099407407691
0.592,-0.6820136680556579
0.594,-0.6259632264749952
0.596,-0.6119501171711481
0.598,-0.5849104438851358
0.6,-0.5675518973745286
0.602,-0.5802505896913204
0.604,-0.5734342516275128
0.606,-0.6529805412261773
0.608,-0.7400192637287291
0.61,-0.7626722006668825
0.612,-0.7280089801565826
0.614,-0.7606996991080248
0.616,-0.7379493416283414
0.618,-0.7148680397078107
0.62,-0.6859782255256479
0.622,-0.6479591299215806
0.624,-0.6737831082653365
0.626,-0.6721059700910421
0.628,-0.6206087675817822
0.63,-0.6327850124319372
0.632,-0.6644500165924183
0.634,-0.681233867554399
0.636,-0.765215907624148
0.638,-0.7208710992790055
0.64,-0.6595004648310181
0.642,-0.6672750761707567
0.644,-0.7297034032778325
0.646,-0.6649002277879834
0.648,-0.7105357229708409
0.65,-0.7474085313346157
0.652,-0.8331398848384095
0.654,-0.8431039767887587
0.656,-0.8661253127920971
0.658,-0.8520118837818103
0.66,-0.8166517261755295
0.662,-0.7951344090862837
0.664,-0.8042109485462647
0.666,-0.8542106390124313
0.668,-0.869009245081027
0.67,-0.8819127831319256
0.672,-0.8799515397992088
0.674,-0.8547098533798774
0.676,-0.8946497514490426
0.678,-0.8610381643307965
0.68,-0.8702495661019884
0.682,-0.805246719763548
0.684,-0.777058056153783
0.686,-0.77629422605673
0.6880000000000001,-0.7756992395235134
0.6900000000000001,-0.834134280880763
0.6920000000000001,-0.8313332173469539
0.6940000000000001,-0.8456884039050483
0.6960000000000001,-0.7971742439400658
0.6980000000000001,-0.7864976806667399
0.7000000000000001,-0.7693652537013498
0.7020000000000001,-0.7669197373933132
0.704,-0.6955377833343677
0.706,-0.7784573965461932
0.708,-0.7713728790830388
0.71,-0.8091550780376817
0.712,-0.8124286411707078
0.714,-0.7899671944855811
0.716,-0.854582108318444
0.718,-0.8431557204304847
0.72,-0.8950201767349626
0.722,-0.874755849569613
0.724,-0.8388901932909809
0.726,-0.8349327984585504
0.728,-0.7834964847844157
0.73,-0.847567013667964
0.732,-0.803000002542223
0.734,-0.6984822061062845
0.736,-0.6780078081179495
0.738,-0.764985864360531
0.74,-0.899334790398781
0.742,-0.932859609210335
0.744,-0.9225376919278812
0.746,-0.8869295030224913
0.748,-0.9356607300155775
0.75,-0.9498963191969325
0.752,-0.9354648442308189
0.754,-0.8683208186214444
0.756,-0.8502925121162039
0.758,-0.7775676631677351
0.76,-0.7827043669937519
0.762,-0.7968022166616691
0.764,-0.8105005165690713
0.766,-0.825164862756137
0.768,-0.8069880446214697
0.77,-0.8732770770873375
0.772,-0.8453835282101967
0.774,-0.8077340393818304
0.776,-0.8026589476692885
0.778,-0.792081739482053
0.78,-0.7480459691447503
0.782,-0.7468067605770738
0.784,-0.6993726440625347
0.786,-0.7410877972120344
0.788,-0.7363545829843008
0.79,-0.7966262284081447
0.792,-0.7710099531324937
0.794,-0.8536994742059789
0.796,-0.7810979718775757
0.798,-0.7679241874574934
0.8,-0.7345712817162944
0.802,-0.7141315588553119
0.804,-0.6802949562631362
0.806,-0.7251378927834238
0.808,-0.7639235086857097
0.81,-0.7725929397393889
0.812,-0.8351854826118188
0.8140000000000001,-0.8626740553284884
0.8160000000000001,-0.7537045812620795
0.8180000000000001,-0.7901188265586283
0.8200000000000001,-0.8083132907034343
0.8220000000000001,-0.8478311343223852
0.8240000000000001,-0.9826904237329075
0.8260000000000001,-1.0451008082071842
0.8280000000000001,-1.019841555754527
0.8300000000000001,-0.9879529237850451
0.8320000000000001,-1.0261743882955707
0.834,-0.9918701703929742
0.836,-0.9309012598519641
0.838,-0.9868974911108912
0.84,-0.939834547732213
0.842,-0.9302780743467174
0.844,-0.9893705316827106
0.846,-1.0346587945904429
0.848,-1.0673895067190358
0.85,-1.097959989202329
0.852,-1.0657679374544264
0.854,-1.1094288074841872
0.856,-1.0630624780821931
0.858,-1.0164593003203855
0.86,-0.9942194631530785
0.862,-0.9727699022920857
0.864,-0.9880580531078127
0.866,-1.0080635225018535
0.868,-1.0035855783980219
0.87,-1.0747161462375188
0.872,-1.1288475555557291
0.874,-1.1179697368436863
0.876,-1.081431099867826
0.878,-1.0990883199819443
0.88,-1.1439366710856664
0.882,-1.1207087269716414
0.884,-1.0529190823592678
0.886,-0.9953890674008219
0.888,-0.9048917001520127
0.89,-0.8902068501192673
0.892,-0.8332378438389376
0.894,-0.8348934698176198
0.896,-0.7944273947741862
0.898,-0.7982457238821692
0.9,-0.8185638667622002
0.902,-0.7743109234643326
0.904,-0.6896354388053794
0.906,-0.6625651929476748
0.908,-0.5925769881026384
0.91,-0.594888187969588
0.912,-0.5664968491955058
0.914,-0.603957084198371
0.916,-0.5092222580485828
0.918,-0.6165140117578001
0.92,-0.6758830602146766
0.922,-0.6472039292845113
0.924,-0.6335419308391463
0.926,-0.6303580894835836
0.928,-0.673649615608114
0.93,-0.7044228543564452
0.932,-0.681950723054614
0.934,-0.7003477229351645
0.936,-0.6973230212010069
0.9380000000000001,-0.6947006661005233
0.9400000000000001,-0.6674153852216693
0.9420000000000001,-0.7044276658866899
0.9440000000000001,-0.690200239692113
0.9460000000000001,-0.7221516373466488
0.9480000000000001,-0.7427719979549496
0.9500000000000001,-0.7111353563294522
0.9520000000000001,-0.7607554753589054
0.9540000000000001,-0.7022116102239271
0.9560000000000001,-0.7132544983909388
0.9580000000000001,-0.7070882132028917
0.96,-0.7548957355275507
0.962,-0.7362960735230539
0.964,-0.691618690624358
0.966,-0.6944853489990652
0.968,-0.6814480752552772
0.97,-0.646519315759132
0.972,-0.6431103969823315
0.974,-0.6681482672795391
0.976,-0.7013146780057311
0.978,-0.6883034987220074
0.98,-0.7059534911262724
0.982,-0.6158379164391705
0.984,-0.7394001574156703
0.986,-0.70668099260242
0.988,-0.6543752760049286
0.99,-0.6510620726681877
0.992,-0.6384180203673324
0.994,-0.6218300563607777
0.996,-0.6081951961173238
0.998,-0.6854371955938605
1.0,0.0
1.002,-0.01773352404493944
1.004,-0.0750298827597804
1.006,-0.10063689270844356
1.008,-0.11538097088366683
1.01,-0.07593535978958732
1.012,-0.0776079219543675
1.014,-0.045248483856034305
1.016,-0.07367325235366073
1.018,-0.12884706629047415
1.02,-0.08665101754612436
1.022,-0.04396940744086142
1.024,-0.05582663796844667
1.026,-0.07190476946633062
1.028,-0.002428720412828156
1.03,-0.025199093907799064
1.032,0.013657825435059667
1.034,0.013254858197233155
1.036,-0.021098513154368836
1.038,0.03310180965122633
1.04,-0.007840540123800865
1.042,0.07229125605157671
1.044,0.09317181272082609
1.046,0.08768654493390882
1.048,0.06800813212057233
1.05,0.0909463714667278
1.052,0.08178526039956013
1.054,0.15123519455538958
1.056,0.19937917286238815
1.058,0.27524149705732603
1.06,0.1884760137591821
1.062,0.18158231962079263
1.064,0.22709668019882656
1.066,0.26000322939477516
1.068,0.2679168072920699
1.07,0.23410561913139016
1.072,0.24153016027698904
1.074,0.1501567938751529
1.076,0.11245014273561171
1.078,0.09922641546024114
1.08,0.07604787173463712
1.082,0.09134436876929275
1.084,0.10859151279850043
1.086,0.17977816519667433
1.088,0.14716684465424934
1.09,0.17064153112226155
1.092,0.10610186873990202
1.094,0.11235976770865852
1.096,0.15609798726551571
1.098,0.14722947832696343
1.1,0.19698437345940745
1.102,0.14125751808418752
1.104,0.15424516483740747
1.106,0.12997680037014714
1.108,0.1653338905704813
1.11,0.17288787624425495
1.112,0.15825706836127384
1.114,0.20141899044734135
1.116,0.18058781647295818
1.118,0.2050097272565452
1.12,0.17802383285921408
1.122,0.24189828817113868
1.124,0.27599113264401365
1.1260000000000001,0.2931809771406364
1.1280000000000001,0.24347042272883757
1.1300000000000001,0.29617129499916195
1.1320000000000001,0.33725586592121415
1.1340000000000001,0.4040124299797978
1.1360000000000001,0.36689211139967437
1.1380000000000001,0.4014525645830245
1.1400000000000001,0.3817798176095599
1.1420000000000001,0.3462613714447127
1.1440000000000001,0.3252817258695093
1.1460000000000001,0.22732774673568779
1.1480000000000001,0.27347259413404856
1.1500000000000001,0.3106805885419175
1.1520000000000001,0.2864287997051138
1.154,0.3045465545689585
1.156,0.38809056262369657
1.158,0.3233980264627956
1.16,0.3852132037452485
1.162,0.31922518341321027
1.164,0.3077304423952596
1.166,0.24870771027351668
1.168,0.23434104330960648
1.17,0.2714053735061681
1.172,0.36409664816397
1.174,0.31242061660393383
1.176,0.3647273735848038
1.178,0.4023137792535265
1.18,0.4103427693065238
1.182,0.4213109971612392
1.184,0.4086279925840557
1.186,0.3908086679055027
1.188,0.43643913829515246
1.19,0.38077458781086126
1.192,0.3682020571504223
1.194,0.37351075399788103
1.196,0.35274654997055577
1.198,0.36557565292280647
1.2,0.37100855130449695
1.202,0.4099980987269727
1.204,0.41294363615939633
1.206,0.4301393260296893
1.208,0.5002210648383689
1.21,0.47242965358372446
1.212,0.4821080852611741
1.214,0.5071956834007714
1.216,0.5363997578592836
1.218,0.6065071091370677
1.22,0.6706548202576701
1.222,0.6418870114110649
1.224,0.6457182594497972
1.226,0.6114335523954273
1.228,0.6091774658444145
1.23,0.6657174505316759
1.232,0.6875868942860766
1.234,0.6593110304683512
1.236,0.7290110469206756
1.238,0.7148688812010722
1.24,0.66213731686607
1.242,0.6527334503818139
1.244,0.6132814149804722
1.246,0.636576738928069
1.248,0.6534622930098681
1.25,0.6334109847539364
1.252,0.6456304470834708
1.254,0.5284440588483679
1.256,0.5515715885372086
1.258,0.5857239578481568
1.26,0.5382090041998715
1.262,0.5066362716821997
1.264,0.4659041116968996
1.266,0.42614109544620793
1.268,0.4067191562392558
1.27,0.4577055413957587
1.272,0.46429825669322766
1.274,0.44658133472338557
1.276,0.34504130470323435
1.278,0.42187962619338437
1.28,0.4607934565507943
1.282,0.4166400032844051
1.284,0.46647985073708353
1.286,0.40564516076599144
1.288,0.40496308625478705
1.29,0.4093592191311517
1.292,0.3735598172271528
1.294,0.36754708480198794
1.296,0.2979960415303404
1.298,0.3210027977472403
1.3,0.3673286237045317
1.302,0.39507068439825854
1.304,0.4091723545585395
1.306,0.3963832472415394
1.308,0.41408633111055027
1.31,0.49112057866318004
1.312,0.4832958827308331
1.314,0.5221228688619719
1.316,0.5432613754508036
1.318,0.5826923459949025
1.32,0.6373493271185668
1.322,0.6484886489785908
1.324,0.6696767756429278
1.326,0.6015624320859045
1.328,0.5820875615802328
1.33,0.5846659799155911
1.332,0.5777285705652355
1.334,0.5499511183816734
1.336,0.5690776574845628
1.338,0.650688928535371
1.34,0.6696002272702959
1.342,0.7017511537537233
1.344,0.8215321455070415
1.346,0.8285454269815034
1.348,0.8653192200422457
1.35,0.8355141034887223
1.352,0.8133464290980013
1.354,0.8036367302428411
1.356,0.7493107265398355
1.358,0.8028546251258113
1.36,0.7646725833672308
1.362,0.6983056029606789
1.364,0.6509276903853758
1.366,0.7096800277724999
1.368,0.7709551422154239
1.37,0.7904535366938217
1.372,0.792446928773197
1.374,0.787446110355291
1.3760000000000001,0.8284095173481354
1.3780000000000001,0.7361051188027552
1.3800000000000001,0.728426740423813
1.3820000000000001,0.7487552948317497
1.3840000000000001,0.6910149182461676
1.3860000000000001,0.6412096658958091
1.3880000000000001,0.6309136210749335
1.3900000000000001,0.6604104215975493
1.3920000000000001,0.6785647364912399
1.3940000000000001,0.6955475708457257
1.3960000000000001,0.6989896747654212
1.3980000000000001,0.6313983345664613
1.4000000000000001,0.6776954960523105
1.4020000000000001,0.6935175488463683
1.4040000000000001,0.6289475598986165
1.4060000000000001,0.6198687754568895
1.408,0.6205938981018453
1.41,0.6297207114788388
1.412,0.6076363407724457
1.414,0.5354769788007891
1.416,0.4671653790512238
1.418,0.4405617657958858
1.42,0.4751685206622498
1.422,0.5339738266494023
1.424,0.5462591346876797
1.426,0.5782793005286677
1.428,0.5662687899257415
1.43,0.4833731787558402
1.432,0.4539804317426783
1.434,0.35797058994914477
1.436,0.3950899998461821
1.438,0.3313844606875185
1.44,0.34499530379521204
1.442,0.4574565230273766
1.444,0.48540100806284614
1.446,0.4794590315568792
1.448,0.4965330319553485
1.45,0.4183213130944856
1.452,0.39868519448697914
1.454,0.35183754564981085
1.456,0.3490864949033947
1.458,0.34805062565631295
1.46,0.3262811310119813
1.462,0.3473993159267279
1.464,0.3914114653285272
1.466,0.3656146494626995
1.468,0.3632776193195142
1.47,0.39062910036627185
1.472,0.38013620384236324
1.474,0.35526731446045146
1.476,0.3659287829712543
1.478,0.44034738453727895
1.48,0.4231228034293455
1.482,0.4945268286578153
1.484,0.49802670571101415
1.486,0.5100408720475005
1.488,0.47916808626626106
1.49,0.49796816398952326
1.492,0.5781834429349237
1.494,0.5529337040207296
1.496,0.505224748598105
1.498,0.5754069242702862
1.5,0.0
1.502,0.08386467088692262
1.504,0.00825768469938426
1.506,0.04095651334648931
1.508,0.026035569156914296
1.51,-0.010657255896684203
1.512,-0.03225351863110104
1.514,-0.00653620388734133
1.516,0.07879994429997739
1.518,0.13729234583522842
1.52,0.1230420735478519
1.522,0.13976241372215203
1.524,0.09928030047914072
1.526,0.0468019787195717
1.528,0.0794497573972508
1.53,0.0672598396344195
1.532,0.13370325015415085
1.534,0.12820408837026243
1.536,0.14562292002813626
1.538,0.025560143571197624
1.54,0.07680746917357273
1.542,0.11623753613312493
1.544,0.07689216807200516
1.546,0.10968614896804252
1.548,0.17795192337032084
1.55,0.20190848028496333
1.552,0.1845043717511028
1.554,0.20052506022517957
1.556,0.23522279513545885
1.558,0.29972964788072287
1.56,0.34055309807467427
1.562,0.39526868448789343
1.564,0.43914086157763177
1.566,0.4803599591445127
1.568,0.47466225103600057
1.57,0.43161173195275104
1.572,0.4820214258986091
1.574,0.49432639920318766
1.576,0.5140417223607463
1.578,0.49993592313425594
1.58,0.4689553068957586
1.582,0.4269113947979235
1.584,0.39046007712618547
1.586,0.354747049571421
1.588,0.3223891874501785
1.59,0.2455749390330877
1.592,0.2694725606275721
1.594,0.23780130429997515
1.596,0.26181382506486095
1.598,0.3207510185131144
1.6,0.27919234679967075
1.602,0.2753965690861554
1.604,0.3036867494644362
1.606,0.30814407886476136
1.608,0.2980894866121341
1.61,0.3169276906915278
1.612,0.38590402806455293
1.614,0.39488103454913737
1.616,0.39262846287275277
1.618,0.3905502741425886
1.62,0.525880125104037
1.622,0.5640282138226473
1.624,0.6439893098639482
1.6260000000000001,0.6923190426795884
1.6280000000000001,0.6421927118235622
1.6300000000000001,0.6366709164024364
1.6320000000000001,0.6355865459497749
1.6340000000000001,0.7637191385659756
1.6360000000000001,0.8099078751252144
1.6380000000000001,0.8365813844082561
1.6400000000000001,0.8507642119279077
1.6420000000000001,0.7528288179423976
1.6440000000000001,0.7686430739478476
1.6460000000000001,0.7775778215157989
1.6480000000000001,0.7216079655302108
1.6500000000000001,0.7112022839473366
1.6520000000000001,0.7256704745706497
1.6540000000000001,0.7253329935134654
1.6560000000000001,0.7262134197606538
1.6580000000000001,0.7551091312153382
1.6600000000000001,0.7006492924098342
1.6620000000000001,0.6495190647184443
1.6640000000000001,0.5972857740091453
1.666,0.5634322493631452
1.668,0.5243774823007077
1.67,0.5542653824736841
1.672,0.5781591601371581
1.674,0.5594150234271567
1.676,0.625448665030556
1.678,0.6022961834124494
1.68,0.594086973921671
1.682,0.6491180951270137
1.684,0.7550120582300976
1.686,0.760430886165173
1.688,0.7535864318302832
1.69,0.8041009177574823
1.692,0.7388503844868963
1.694,0.714369620208051
1.696,0.7005209207783392
1.698,0.6475291801384244
1.7,0.6161205884749663
1.702,0.5726126237524436
1.704,0.5611325053632035
1.706,0.6724922961672006
1.708,0.5991473932754814
1.71,0.6022501379863321
1.712,0.6239791057355337
1.714,0.6627932599972521
1.716,0.6438003266117815
1.718,0.5653250697534793
1.72,0.5248031558446256
1.722,0.5215501613385294
1.724,0.5576053145175359
1.726,0.5232596352907517
1.728,0.5429245566496148
1.73,0.45435644598880076
1.732,0.46334103503541546
1.734,0.4677616399246425
1.736,0.45465911525376135
1.738,0.4699756700445037
1.74,0.48776628894073304
1.742,0.4819035441442219
1.744,0.47256806004861684
1.746,0.4078184687850557
1.748,0.3889151936518058
1.75,0.36732732658736333
1.752,0.39411241441344225
1.754,0.39190904366068025
1.756,0.4144323002258685
1.758,0.47716804051101724
1.76,0.4971467599818742
1.762,0.47797662530264007
1.764,0.4875186762812449
1.766,0.48839137677032873
1.768,0.4988446849014643
1.77,0.4997227032371545
1.772,0.4982236899484831
1.774,0.591323237560127
1.776,0.6247020180888738
1.778,0.6415850097727851
1.78,0.6279879651456239
1.782,0.6349719930270548
1.784,0.6264257826925392
1.786,0.5755404549382823
1.788,0.5670292648709352
1.79,0.6323632221555366
1.792,0.6103806137455008
1.794,0.5713125290432433
1.796,0.5609946164827495
1.798,0.5864256812064874
1.8,0.5848974548808286
1.802,0.582080839584435
1.804,0.6724766358012813
1.806,0.6547520012067329
1.808,0.6678246654134135
1.81,0.5636715145201217
1.812,0.5513105012885544
1.814,0.5849707650400808
1.816,0.5028775769463614
1.818,0.5277862766682071
1.82,0.5119733625922247
1.822,0.48485013764477647
1.824,0.5698610892082947
1.826,0.580713028222031
1.828,0.5991337520535549
1.83,0.5691751291291374
1.832,0.570052208827448
1.834,0.5642237886530521
1.836,0.6236638546510045
1.838,0.5927512229027381
1.84,0.6490969782207585
1.842,0.6444260828070993
1.844,0.6679439214078589
1.846,0.7872388590562489
1.848,0.7157920320319515
1.85,0.6788842582864982
1.852,0.7416049949988137
1.854,0.7805733152912493
1.856,0.7854179192802608
1.858,0.7872511880647266
1.86,0.7804040537408425
1.862,0.7674057583755844
1.864,0.7942845404943195
1.866,0.8084982710914492
1.868,0.7944515021347756
1.87,0.8155636830503725
1.872,0.8727207146521236
1.874,0.90547004993325
1.8760000000000001,0.9081224513462798
1.8780000000000001,0.8992371136565518
1.8800000000000001,0.8859499199119423
1.8820000000000001,0.8327163680295411
1.8840000000000001,0.7651305497817893
1.8860000000000001,0.8191491160223427
1.8880000000000001,0.8893642668365944
1.8900000000000001,0.8733061964452433
1.8920000000000001,0.8333417140132653
1.8940000000000001,0.8995625068393156
1.8960000000000001,0.8833368939126818
1.8980000000000001,0.8690773816114048
1.9000000000000001,0.8592471684587621
1.9020000000000001,0.8816401530824938
1.9040000000000001,0.895357195908123
1.9060000000000001,0.8930737746130062
1.9080000000000001,0.9383648758357113
1.9100000000000001,0.9512835337584795
1.9120000000000001,0.929343654821118
1.9140000000000001,0.9609976359296184
1.9160000000000001,0.9110386284075813
1.9180000000000001,0.9238705529932887
1.92,0.8887663984538179
1.922,0.8566819740047318
1.924,0.8388616276100858
1.926,0.8445283716397656
1.928,0.878240413157577
1.93,0.9201513778453845
1.932,0.9568348731048344
1.934,0.9807882862421782
1.936,0.9918455472768912
1.938,0.8523460123935458
1.94,0.8704270905490445
1.942,0.8908235754069598
1.944,0.9179312612600086
1.946,0.8456232583135803
1.948,0.8921152973687827
1.95,0.8973778046979652
1.952,0.9563468310153413
1.954,0.9400613980942747
1.956,0.9650916308057857
1.958,0.881541364527378
1.96,0.8799619901377969
1.962,0.8951459850093486
1.964,0.8669404448483287
1.966,0.8890616544523768
1.968,0.866334354942139
1.97,0.8530732118276554
1.972,0.8796634076075664
1.974,0.841888590684617
1.976,0.8884761733375051
1.978,0.8128564187744405
1.98,0.7516964601551857
1.982,0.6801148291400796
1.984,0.6783773962193482
1.986,0.6500996053713177
1.988,0.6405476735322395
1.99,0.6688916524467801
1.992,0.6009504436460029
1.994,0.5750718958767687
1.996,0.5764240298353502
1.998,0.6017693105022797
2.0,0.0
2.0020000000000002,0.08694617796114024
2.004,0.11144487762086186
2.0060000000000002,0.09640414691573884
2.008,0.05372967522710703
2.0100000000000002,0.03943826622935487
2.012,-0.001936118506234763
2.0140000000000002,0.0004860716091239503
2.016,0.05622281698170872
2.0180000000000002,0.06183629380084299
2.02,0.03846508820462313
2.0220000000000002,0.04413887804204686
2.024,0.0835795897205387
2.0260000000000002,0.06498018200832645
2.028,0.11011927564842638
2.0300000000000002,0.15799410522235346
2.032,0.15881797421525823
2.0340000000000003,0.22317117291091448
2.036,0.2698996293819773
2.0380000000000003,0.28092934797607216
2.04,0.34931489441012986
2.0420000000000003,0.27634296248351875
2.044,0.3205190348578788
2.0460000000000003,0.245690865398547
2.048,0.2115371163796249
2.05,0.19732666308271174
2.052,0.21936419882052283
2.054,0.15764632922428645
2.056,0.19764073974970575
2.058,0.23233968425403395
2.06,0.32828481827295586
2.062,0.2812826026752182
2.064,0.2554514834187085
2.066,0.3730527493793372
2.068,0.43897476420745396
2.07,0.4697828292523596
2.072,0.4021387908169485
2.074,0.3730286002076961
2.076,0.3767154235551582
2.078,0.3830496913756334
2.08,0.34352668303871337
2.082,0.36252744120293157
2.084,0.3812844758347551
2.086,0.3858772164434936
2.088,0.4060550194573498
2.09,0.36414891019768914
2.092,0.3720965527364881
2.094,0.47619237886453347
2.096,0.47847076081883344
2.098,0.42520350866668344
2.1,0.4545876655591865
2.102,0.41384463789758086
2.104,0.40636406554723625
2.106,0.43698344841402736
2.108,0.4414088316468685
2.11,0.3508205360047041
2.112,0.3874609119095709
2.114,0.403235278488864
2.116,0.38206473175075883
2.118,0.37055146443156506
2.12,0.4248243031205359
2.122,0.4268224734582815
2.124,0.34334348060579023
2.126,0.418747231817143
2.128,0.4668106617790293
2.13,0.4286451153022801
2.132,0.45473730578169524
2.134,0.3824968871601986
2.136,0.3963561269917548
2.138,0.48059977710875845
2.14,0.39438286332542183
2.142,0.39323251469808707
2.144,0.3962487491621789
2.146,0.47929749961204804
2.148,0.4992790151749795
2.15,0.45375975306224836
2.152,0.4804111750581175
2.154,0.4989384140582702
2.156,0.44262989931718355
2.158,0.4100828937002765
2.16,0.43188889051037105
2.162,0.5083355839094623
2.164,0.5012439985067239
2.166,0.4685766565258811
2.168,0.45592179769316865
2.17,0.43093263179937225
2.172,0.4105869888937157
2.174,0.4739671648171746
2.176,0.506292979285178
2.178,0.4775240177325908
2.18,0.5556565075281081
2.182,0.5868556365515603
2.184,0.5644432273106597
2.186,0.5935142922066008
2.188,0.6265348810218685
2.19,0.6577636881668962
2.192,0.7071345900579287
2.194,0.71113083719275
2.196,0.6801017520502675
2.198,0.7020355941389915
2.2,0.7582997823882769
2.202,0.7200932123947317
2.204,0.7687322152242655
2.206,0.8502954478249385
2.208,0.8846856059434569
2.21,0.9470586892938302
2.212,0.9832608053784684
2.214,0.9963148311022723
2.216,0.968607981333645
2.218,1.0020740456112422
2.22,0.9479794868373945
2.222,0.9285042371313539
2.224,1.0000238366165926
2.226,1.0423877864926419
2.228,1.0853618157398857
2.23,1.0625707888089475
2.232,1.0263294165051553
2.234,0.9585791454918176
2.236,1.0000252840558144
2.238,0.9598748661294643
2.24,0.950939301847578
2.242,0.9409739841969462
2.244,0.9462533146442649
2.246,0.9561270296084885
2.248,0.8760408024592068
2.25,0.8694606528202131
2.2520000000000002,0.8585473011705149
2.254,0.9217354949841727
2.2560000000000002,0.9624668147324331
2.258,1.0047862651527684
2.2600000000000002,1.018048588149036
2.262,1.1214123028063065
2.2640000000000002,1.1190605866336023
2.266,1.1023216241433902
2.2680000000000002,1.107717363922065
2.27,1.0836739193931595
2.2720000000000002,1.0763386509230144
2.274,0.9470416639225228
2.2760000000000002,0.9549088899383
2.278,0.9580577445127512
2.2800000000000002,0.9407008812539654
2.282,0.8623186670864431
2.2840000000000003,0.8181908977078352
2.286,0.8200183425131162
2.2880000000000003,0.7898234223162746
2.29,0.7167626086136365
2.2920000000000003,0.7752789367170112
2.294,0.7070959937876451
2.2960000000000003,0.6811059201930965
2.298,0.7000613593166194
2.3000000000000003,0.6560429345698162
2.302,0.6546068764890174
2.3040000000000003,0.6848058822485521
2.306,0.6545644364777023
2.308,0.633402084842047
2.31,0.6377878185500443
2.312,0.6818151220402442
2.314,0.6596376426186634
2.316,0.5877219577669717
2.318,0.6170984354379743
2.32,0.5892065327927485
2.322,0.4953563784575179
2.324,0.4949027493104283
2.326,0.46734757802532867
2.328,0.5111799068183547
2.33,0.4513716203032987
2.332,0.5392513504499021
2.334,0.5564518086207499
2.336,0.47599405775879156
2.338,0.4520409272606938
2.34,0.4069608052321829
2.342,0.3283959243979686
2.344,0.2654142567995792
2.346,0.13463927258677222
2.348,0.21662672908612057
2.35,0.2523321814026751
2.352,0.2825794782817723
2.354,0.3170586446271564
2.356,0.20942651927773936
2.358,0.19792410714846542
2.36,0.21896045677911058
2.362,0.28768529844979573
2.364,0.33272278414729684
2.366,0.32076264897871676
2.368,0.31118571764378644
2.37,0.3073126600898113
2.372,0.3762734083203789
2.374,0.32664816252426543
2.376,0.28741090690411975
2.378,0.2221032662258411
2.38,0.23834694350920582
2.382,0.21444115385694262
2.384,0.17977741576133943
2.386,0.15974135827460523
2.388,0.07826248349509468
2.39,0.08994406115980125
2.392,0.08296760182243501
2.394,0.003802129252935771
2.396,0.07900110626862777
2.398,0.06102193676594703
2.4,0.1292756108484221
2.402,0.14636488626536348
2.404,0.22273861788148697
2.406,0.20675975497842725
2.408,0.24953220907713103
2.41,0.3487215067964804
2.412,0.3420724380581166
2.414,0.302651979474335
2.416,0.36905974923530716
2.418,0.3651807550627624
2.42,0.4200194090884992
2.422,0.40130909518076585
2.424,0.3635861937685485
2.426,0.37784488221706214
2.428,0.3533423455878213
2.43,0.28323353775667637
2.432,0.33978498842733873
2.434,0.30630649420959233
2.436,0.2803106110850635
2.438,0.27448666451740733
2.44,0.26950984762724395
2.442,0.2636215158645643
2.444,0.21736843447507748
2.446,0.23367307786677083
2.448,0.25043526049709586
2.45,0.2703780634210713
2.452,0.2388327267679089
2.454,0.24410319022913218
2.456,0.30750388127553285
2.458,0.1755412921933186
2.46,0.13411734773241313
2.462,0.08932608305869971
2.464,0.06512367342035663
2.466,0.08693267424401507
2.468,0.08738888927191657
2.47,0.10080969571547382
2.472,0.06759757793595056
2.474,0.027319936756616814
2.476,-0.02543931597267779
2.478,-0.04614106291429376
2.48,-0.11480510431055135
2.482,-0.04212904041334653
2.484,-0.0487986508972682
2.486,-0.09374172646833356
2.488,-0.07156103844306494
2.49,-0.07762176908196383
2.492,-0.046428473936437786
2.494,-0.049260710299962485
2.496,-0.006491650259411674
2.498,-0.07552904968981045
2.5,0.0
2.5020000000000002,-0.02426871889900828
2.504,-0.047485329435505985
2.5060000000000002,0.05838598626638314
2.508,-0.046617432422081606
2.5100000000000002,-0.03984521540818897
2.512,-0.054417934805133905
2.5140000000000002,0.02056356999826381
2.516,0.1261967391916199
2.5180000000000002,0.09307690374719435
2.52,0.12029474275351726
2.5220000000000002,0.15904500201887428
2.524,0.17316069605185436
2.5260000000000002,0.14330423249243363
2.528,0.1907161064724594
2.5300000000000002,0.1828036894307512
2.532,0.19302675040740458
2.5340000000000003,0.1893748910312325
2.536,0.14964002559088097
2.5380000000000003,0.13460710163554945
2.54,0.09789958858636338
2.5420000000000003,0.07593626891514726
2.544,0.13543745549005082
2.5460000000000003,0.22152855180255981
2.548,0.21830090146054437
2.5500000000000003,0.16988640791615528
2.552,0.19883856753324403
2.5540000000000003,0.1687374003816715
2.556,0.20135310971775078
2.5580000000000003,0.24199325035066654
2.56,0.20953033755511874
2.562,0.20928356446010854
2.564,0.25032487275586224
2.566,0.25093066486669735
2.568,0.28354724807856413
2.57,0.23140262424311908
2.572,0.21751992754226923
2.574,0.24386748955507387
2.576,0.1808745069969835
2.578,0.11307949331540179
2.58,0.09879043181826419
2.582,0.10955479768633603
2.584,0.18108884274611836
2.586,0.24337772430289428
2.588,0.3122190636918396
2.59,0.2596724522157141
2.592,0.29961224316464086
2.594,0.2639464231021431
2.596,0.21843548993479334
2.598,0.2881036529185377
2.6,0.2859012961581555
2.602,0.3948237243853865
2.604,0.41186792174904197
2.606,0.44918784303514814
2.608,0.4085658957667244
2.61,0.42033902765887654
2.612,0.39338246132319243
2.614,0.40159642186422007
2.616,0.47891354742899606
2.618,0.504037129207259
2.62,0.4999763404386466
2.622,0.49743191002646014
2.624,0.4966990886325584
2.626,0.5140092630327084
2.628,0.5015806349481904
2.63,0.5093081881166637
2.632,0.4509393168035907
2.634,0.510015517994372
2.636,0.5696011295218519
2.638,0.6117923349303445
2.64,0.6590996454393778
2.642,0.6481589115283972
2.644,0.6051623583663526
2.646,0.6524133754430721
2.648,0.6759343140595524
2.65,0.7053001819092661
2.652,0.7269113388802544
2.654,0.7043754939354523
2.656,0.6834273442287591
2.658,0.6742724918044465
2.66,0.6452746075040858
2.662,0.5753496073783291
2.664,0.599398848382704
2.666,0.6033065217563496
2.668,0.601288229639902
2.67,0.6089819508347518
2.672,0.6488734725935075
2.674,0.5772410614202128
2.676,0.5880028455933517
2.678,0.64101159044811
2.68,0.6511269879630448
2.682,0.6086383040388326
2.684,0.6600314644511553
2.686,0.6172394179550995
2.688,0.5905666327451493
2.69,0.5833930250118171
2.692,0.5581314088732383
2.694,0.6059052742227664
2.696,0.6007468852155842
2.698,0.5884072033386549
2.7,0.6255110978087126
2.702,0.5862046484707384
2.704,0.5467002554640732
2.706,0.5902131962656583
2.708,0.5526240720243059
2.71,0.5687357182229844
2.712,0.6098494532007632
2.714,0.6430414869595895
2.716,0.6619474145799162
2.718,0.6086565331505436
2.72,0.5821644809027415
2.722,0.5909522833738738
2.724,0.5988911544452831
2.726,0.5630819616880187
2.728,0.49362709161691853
2.73,0.450287664576803
2.732,0.39233142812847466
2.734,0.3806460439195716
2.736,0.32636551145215487
2.738,0.300244843275848
2.74,0.4001536961186378
2.742,0.3898950851837715
2.744,0.42075903897057265
2.746,0.4287730075466394
2.748,0.38318173363229646
2.75,0.33565009626279285
2.7520000000000002,0.3184239537246185
2.754,0.29147188153561143
2.7560000000000002,0.3257399052612153
2.758,0.3091120555152651
2.7600000000000002,0.21549069761756123
2.762,0.20717451958124133
2.7640000000000002,0.20371288465006665
2.766,0.2061543986748946
2.7680000000000002,0.21699269830863455
2.77,0.23648068206386275
2.7720000000000002,0.2559964372661099
2.774,0.29632659437642306
2.7760000000000002,0.2867127387658621
2.778,0.27489821325921704
2.7800000000000002,0.2934674633070713
2.782,0.3577007437713684
2.7840000000000003,0.25681324304123687
2.786,0.2430857689607322
2.7880000000000003,0.24862110140413018
2.79,0.3288081948027488
2.7920000000000003,0.30556465520291165
2.794,0.30137067735445267
2.7960000000000003,0.27679327455671765
2.798,0.413371558348951
2.8000000000000003,0.4495606387730193
2.802,0.4199500365636992
2.8040000000000003,0.4041859241920924
2.806,0.3956658257686343
2.8080000000000003,0.2955329033311658
2.81,0.29227154274949485
2.8120000000000003,0.29191086120891563
2.814,0.2596832153561346
2.816,0.22338765141427896
2.818,0.20426314071266494
2.82,0.24848427701170084
2.822,0.27841134879143303
2.824,0.33058117734136316
2.826,0.3525793456555737
2.828,0.3004301164058534
2.83,0.39341342239187416
2.832,0.4200113604856428
2.834,0.42206908772389284
2.836,0.3765853305661828
2.838,0.35027210996840474
2.84,0.2924758037228743
2.842,0.364210961287633
2.844,0.37520094536693605
2.846,0.3380252622148361
2.848,0.27313005225454967
2.85,0.27274111249197963
2.852,0.272138696731933
2.854,0.24651589422661035
2.856,0.33242294678302353
2.858,0.3720818747067851
2.86,0.2967779867100706
2.862,0.2862116904314411
2.864,0.27810975279891825
2.866,0.27524074056183356
2.868,0.24446206542345905
2.87,0.2027972263373874
2.872,0.19137089098829074
2.874,0.17835032903669368
2.876,0.15808935280587932
2.878,0.11992077574077808
2.88,0.16094753038316312
2.882,0.07815588422484265
2.884,0.1340332867887033
2.886,0.11508179438031862
2.888,0.05666095744316002
2.89,0.098981720829741
2.892,0.07064390253576414
2.894,0.0725085652054629
2.896,0.07003402139360904
2.898,0.00011855881713085381
2.9,-0.029891769648428212
2.902,-0.04628351651274021
2.904,-0.013136531060996992
2.906,0.033748118884901146
2.908,-0.026897694848094122
2.91,0.051515777016002184
2.912,0.044452638272988176
2.914,0.008631023744756439
2.916,-0.0038143291292418446
2.918,-0.0556670431303703
2.92,-0.04226627673346006
2.922,-0.050440391493493
2.924,-0.030231470689967344
2.926,-0.0025343010006091404
2.928,-0.00979240961845207
2.93,-0.050125800832741874
2.932,-0.059700793307957634
2.934,-0.09304175939801662
2.936,-0.1091939800159365
2.938,-0.03629102450991217
2.94,-0.0722966698307903
2.942,-0.12947126877858262
2.944,-0.08252168085077449
2.946,-0.06034569082444574
2.948,-0.08322208211023252
2.95,-0.07571722940419101
2.952,-0.03276183326623738
2.954,-0.023046169446644393
2.956,0.027777943290250295
2.958,0.09767690089863312
2.96,0.12342169663976832
2.962,0.16239334019089235
2.964,0.13010358234918784
2.966,0.09541481574326993
2.968,0.0713531450144742
2.97,0.06840030241940087
2.972,0.14038383652318331
2.974,0.12074779453470241
2.976,0.11311706135720456
2.978,0.10147065665411126
2.98,0.06511404529058828
2.982,0.1362251435455304
2.984,0.18335018120406077
2.986,0.17434119405241533
2.988,0.16287746399887926
2.99,0.2042977577394649
2.992,0.13416241201552892
2.994,0.15454883422557875
2.996,0.21213432591314496
2.998,0.25046771757829833
3.0,0.0
3.0020000000000002,-0.023764488649080207
3.004,0.057555415937665444
3.0060000000000002,0.10375095531998446
3.008,0.05307732856941749
3.0100000000000002,-0.034697490088827276
3.012,-0.00545906889899106
3.0140000000000002,0.028034565165363068
3.016,0.03974960678929418
3.0180000000000002,0.056653913955333035
3.02,0.04771499065010909
3.0220000000000002,0.08372709212849472
3.024,0.11481003384250177
3.0260000000000002,0.08560306952497321
3.028,0.055670137165329425
3.0300000000000002,0.08138331427022205
3.032,0.01674434565775873
3.0340000000000003,0.06334295083774766
3.036,0.03876486413381697
3.0380000000000003,-0.020292433400530996
3.04,-0.019149245660634362
3.0420000000000003,-0.012088401760638412
3.044,-0.024537745771870734
3.0460000000000003,0.06277229277042062
3.048,0.16389403936434777
3.0500000000000003,0.12258658547366963
3.052,0.12403235167060611
3.0540000000000003,0.22461072285130967
3.056,0.253520017945738
3.0580000000000003,0.3067455750187682
3.06,0.23672902783573124
3.0620000000000003,0.2008570831413874
3.064,0.16385826739728615
3.0660000000000003,0.16412364441864735
3.068,0.11738584594219548
3.0700000000000003,0.1004748019646784
3.072,0.030028965458586798
3.074,0.047793850694457296
3.076,0.07724033493733606
3.078,0.05650198827050601
3.08,0.04028440119291821
3.082,0.042630644520762484
3.084,0.0114365812028423
3.086,0.06526252519242481
3.088,0.13659694890311913
3.09,0.076318095734353
3.092,0.1504050326774593
3.094,0.138357763506197
3.096,0.13374376011
3.098,0.10950050417553392
3.1,0.1816718176435923
3.102,0.09667770154473398
3.104,0.09825104707215848
3.106,0.12002771583007554
3.108,0.09804958987773071
3.11,0.11667631660457656
3.112,0.14802099420404757
3.114,0.1940127213389906
3.116,0.20421108049002856
3.118,0.12395222345495616
3.12,0.14782512628965172
3.122,0.14685982529035657
3.124,0.12269652366119077
3.126,0.13373905162812294
3.128,0.13804340271446458
3.13,0.11160919899387811
3.132,0.06207419098065947
3.134,0.05300940069558546
3.136,-0.020253424206289505
3.138,-0.046868542878495845
3.14,-0.07734051907338868
3.142,-0.12735219574317025
3.144,-0.14457354218100926
3.146,-0.15740851035965076
3.148,-0.1770226151892813
3.15,-0.2102585485698376
3.152,-0.27178269755001017
3.154,-0.26137266553442684
3.156,-0.24048768553759103
3.158,-0.2678156201839066
3.16,-0.2900834678151616
3.162,-0.41232493556198335
3.164,-0.33278636040507337
3.166,-0.3146851970354154
3.168,-0.29193081850478286
3.17,-0.29639556393425304
3.172,-0.3105040445442504
3.174,-0.35039375477926793
3.176,-0.4431485603029732
3.178,-0.43800687876651334
3.18,-0.4651501687384676
3.182,-0.3671656587380845
3.184,-0.37183600014429885
3.186,-0.4129599828667918
3.188,-0.46026923696141453
3.19,-0.4302921855355999
3.192,-0.4739514913513371
3.194,-0.44575365342620077
3.196,-0.4590888597639411
3.198,-0.41911196338871837
3.2,-0.3737808329004997
3.202,-0.4510329359376525
3.204,-0.4601858375874992
3.206,-0.43813572427986625
3.208,-0.4933714822730443
3.21,-0.5565864106989393
3.212,-0.5028899444735868
3.214,-0.436738096658537
3.216,-0.46277808228950024
3.218,-0.4843149623780495
3.22,-0.47886868843724895
3.222,-0.4531831251810716
3.224,-0.5486176805077005
3.226,-0.562645822900546
3.228,-0.5430798061786039
3.23,-0.5518541272044382
3.232,-0.5262008210584621
3.234,-0.47880363865732123
3.236,-0.463295486924751
3.238,-0.453350277456566
3.24,-0.5278524009882338
3.242,-0.4925719557101742
3.244,-0.45075426843976585
3.246,-0.45028628033079854
3.248,-0.4731771580891654
3.25,-0.502347567424028
3.2520000000000002,-0.49245241411672547
3.254,-0.5126696425187894
3.2560000000000002,-0.4986497204925573
3.258,-0.4609836403284201
3.2600000000000002,-0.45222870064245624
3.262,-0.43335639133165216
3.2640000000000002,-0.4332883021564562
3.266,-0.5186333886030225
3.2680000000000002,-0.5542178226639776
3.27,-0.5756914964340105
3.2720000000000002,-0.5602515241681683
3.274,-0.5623128840186513
3.2760000000000002,-0.5934558869065067
3.278,-0.6139578379486355
3.2800000000000002,-0.6031353494012381
3.282,-0.6746376422036267
3.2840000000000003,-0.6853056089260969
3.286,-0.6458690977259189
3.2880000000000003,-0.5838856894799445
3.29,-0.5866424917554596
3.2920000000000003,-0.6107825389358683
3.294,-0.6193872943625651
3.2960000000000003,-0.5959974075037424
3.298,-0.6066812577356793
3.3000000000000003,-0.5883866996622429
3.302,-0.5997051038686834
3.3040000000000003,-0.5477962168320818
3.306,-0.5629810145590355
3.3080000000000003,-0.5641368828850382
3.31,-0.5869925497606656
3.3120000000000003,-0.5820870070338864
3.314,-0.6495479250979561
3.3160000000000003,-0.6552115241882785
3.318,-0.6145697832122641
3.3200000000000003,-0.6320873088239136
3.322,-0.6181656527327279
3.3240000000000003,-0.5928523264992962
3.326,-0.540251349879562
3.3280000000000003,-0.5672038505934525
3.33,-0.6150450173318791
3.332,-0.6082615570382905
3.334,-0.6240522867615066
3.336,-0.6036374758522973
3.338,-0.6045346548349613
3.34,-0.5542995941239299
3.342,-0.5342187277762903
3.344,-0.567608656947038
3.346,-0.6339240352309723
3.348,-0.6790551544156995
3.35,-0.7061052987409133
3.352,-0.6962747521692159
3.354,-0.7058893859371864
3.356,-0.6937811261425251
3.358,-0.7722345281915317
3.36,-0.8103225776813814
3.362,-0.7132293019348779
3.364,-0.7158286434698535
3.366,-0.7413202952520219
3.368,-0.751288740399213
3.37,-0.7886384618015678
3.372,-0.7738662936655127
3.374,-0.8034766326009013
3.376,-0.8391881982524829
3.378,-0.7513065706725399
3.38,-0.8561919073747926
3.382,-0.9162170783826367
3.384,-0.9076072427163455
3.386,-0.8633240191290839
3.388,-0.8085410328025653
3.39,-0.7886739504426432
3.392,-0.814356356725711
3.394,-0.8278375638250264
3.396,-0.8121389710245914
3.398,-0.8220517497903648
3.4,-0.7746100639117297
3.402,-0.8674288412462741
3.404,-0.7704052983389886
3.406,-0.8137786395843682
3.408,-0.7875108059310176
3.41,-0.7666718011992069
3.412,-0.8337860900766103
3.414,-0.906296639891623
3.416,-0.9341156631172061
3.418,-0.9826241081138947
3.42,-0.9088484387091735
3.422,-0.8763717958454473
3.424,-0.8393699745813679
3.426,-0.7890266060540116
3.428,-0.8261712475620326
3.43,-0.8524361157433367
3.432,-0.821773776956833
3.434,-0.6852780540318955
3.436,-0.6259679875695998
3.438,-0.6068197087666067
3.44,-0.6200006151099278
3.442,-0.6448629591197901
3.444,-0.6815252192036445
3.446,-0.5965632812637085
3.448,-0.5677829533389636
3.45,-0.5846092505672924
3.452,-0.5299979979478413
3.454,-0.48975112223116457
3.456,-0.4992818171071959
3.458,-0.43305756111009797
3.46,-0.42431959318306467
3.462,-0.35850940816197174
3.464,-0.3688497891885061
3.466,-0.4041061102649821
3.468,-0.3892256480987517
3.47,-0.43596064578257454
3.472,-0.46446034051779217
3.474,-0.4352189684179675
3.476,-0.36226899510150257
3.478,-0.40462228902978215
3.48,-0.376801572813529
3.482,-0.37400328813938577
3.484,-0.41223628404456636
3.486,-0.3757479145474305
3.488,-0.4677321532040497
3.49,-0.47171308920249044
3.492,-0.47904167707314715
3.494,-0.4776618594819543
3.496,-0.520817435616947
3.498,-0.5258977973999696
3.5,0.0
3.5020000000000002,0.07636947695650553
3.504,0.062475117091556176
3.5060000000000002,-0.021576389506962945
3.508,-0.07635883036670543
3.5100000000000002,-0.046223385067855616
3.512,-0.04383363173554333
3.5140000000000002,-0.048327029715095615
3.516,-0.07384521292485624
3.5180000000000002,-0.15093209204168734
3.52,-0.2125906868288786
3.5220000000000002,-0.2594977697679094
3.524,-0.24370919923058876
3.5260000000000002,-0.23593309862563416
3.528,-0.23316985732401452
3.5300000000000002,-0.22828637062128443
3.532,-0.27131160459509907
3.5340000000000003,-0.3139950248989175
3.536,-0.2638502616258035
3.5380000000000003,-0.23980029971829697
3.54,-0.27590005427171793
3.5420000000000003,-0.30507505541524627
3.544,-0.2952233754437362
3.5460000000000003,-0.2876087059455338
3.548,-0.277251004961491
3.5500000000000003,-0.23928380953770756
3.552,-0.2688402354064193
3.5540000000000003,-0.29108472080638725
3.556,-0.2341811414723981
3.5580000000000003,-0.27503658127401687
3.56,-0.27373789793852443
3.5620000000000003,-0.2916027646524303
3.564,-0.3231598637320078
3.5660000000000003,-0.22295362108603378
3.568,-0.24491146339081993
3.5700000000000003,-0.24656889496467616
3.572,-0.23971020576846203
3.5740000000000003,-0.24373503874791858
3.576,-0.22176803374800913
3.5780000000000003,-0.2300215034000498
3.58,-0.17760493767431462
3.5820000000000003,-0.22207611497743607
3.584,-0.19661667113104964
3.586,-0.22972318068440256
3.588,-0.20917713068648303
3.59,-0.2604888767394956
3.592,-0.21977796725669185
3.594,-0.22928045548531195
3.596,-0.2126787811188161
3.598,-0.19136129652680534
3.6,-0.1842010801342896
3.602,-0.20487110960695187
3.604,-0.15643959998362444
3.606,-0.16816911965903036
3.608,-0.2537748753000074
3.61,-0.2139615390802435
3.612,-0.16459705089980192
3.614,-0.09602569238718861
3.616,-0.09623797295793912
3.618,-0.03356828510520915
3.62,-0.01945258091251678
3.622,0.04536861517929369
3.624,0.15006568079684823
3.626,0.1859513960666329
3.628,0.20253151121728374
3.63,0.19719628394952393
3.632,0.2909173742113512
3.634,0.3183894566714921
3.636,0.3650566818707831
3.638,0.31809241645963715
3.64,0.32813577354662915
3.642,0.32681413296004325
3.644,0.30505351732564734
3.646,0.34434721792043754
3.648,0.375836768036094
3.65,0.4080585487260705
3.652,0.44468769701432087
3.654,0.357296338193123
3.656,0.4257695138340726
3.658,0.37780262634360284
3.66,0.327071168895236
3.662,0.30443618777693493
3.664,0.2584158966800666
3.666,0.21421186632175904
3.668,0.2743077940920994
3.67,0.27192290980086586
3.672,0.21639252313804314
3.674,0.18316757763800473
3.676,0.17386420279201598
3.678,0.15860234949041063
3.68,0.1468909386245928
3.682,0.08177258369356999
3.684,0.028090200398980025
3.686,0.04015681948794536
3.688,0.010832209923816616
3.69,-0.03675453518237237
3.692,-0.03013659955497061
3.694,-0.07234768586810969
3.696,-0.075819695980338
3.698,-0.08264441358505492
3.7,-0.1053768139174095
3.702,-0.14871998158905952
3.704,-0.05957886673928814
3.706,-0.09104536397832119
3.708,-0.07838018557022364
3.71,-0.12817886204016726
3.712,-0.11987085942333275
3.714,-0.08657627145157731
3.716,-0.0722988961816392
3.718,-0.1132624054224457
3.72,-0.04965781203390207
3.722,-0.10685587458574985
3.724,-0.11996927921697165
3.726,-0.071400331895635
3.728,-0.028390845279918753
3.73,-0.015382959706599975
3.732,0.006254159954276917
3.734,-0.01583344762803629
3.736,-0.0384191007195942
3.738,-0.11644516860470577
3.74,-0.16675931890847628
3.742,-0.07044580392697031
3.744,-0.112328586589311
3.746,-0.07220906343960543
3.748,-0.12560812510004238
3.75,-0.1429354933288659
3.7520000000000002,-0.2061661342388198
3.754,-0.24247582903180998
3.7560000000000002,-0.3153285949504442
3.758,-0.20926868545134492
3.7600000000000002,-0.16332973747941548
3.762,-0.19556306406931923
3.7640000000000002,-0.2229697863079606
3.766,-0.21377079006262367
3.7680000000000002,-0.2062562928282895
3.77,-0.24155169919208574
3.7720000000000002,-0.3300227658639242
3.774,-0.3314800205048899
3.7760000000000002,-0.3714705429727708
3.778,-0.33137531821090593
3.7800000000000002,-0.2932237104308756
3.782,-0.32169604495559223
3.7840000000000003,-0.28571132578768366
3.786,-0.29366282497535245
3.7880000000000003,-0.24365892502039876
3.79,-0.23942166011773625
3.7920000000000003,-0.20562396919789194
3.794,-0.19405668755060146
3.7960000000000003,-0.1783241754884658
3.798,-0.1676506481715806
3.8000000000000003,-0.10825836296036828
3.802,-0.12290308523358584
3.8040000000000003,-0.11595942150017413
3.806,-0.09421746728753344
3.8080000000000003,-0.06347977017292183
3.81,-0.21964509294417967
3.8120000000000003,-0.22482438484084277
3.814,-0.23600929994635977
3.8160000000000003,-0.23560861602329164
3.818,-0.22066549394523605
3.8200000000000003,-0.2683701692488162
3.822,-0.3332276673278932
3.8240000000000003,-0.24885964081250578
3.826,-0.24246922910865087
3.8280000000000003,-0.31549389794592064
3.83,-0.2809569037509082
3.8320000000000003,-0.2618155430860537
3.834,-0.2222394733000571
3.8360000000000003,-0.21600499210212754
3.838,-0.13515907911762104
3.84,-0.14299047821600197
3.842,-0.23935223963816854
3.844,-0.23619292199158137
3.846,-0.2437258414218183
3.848,-0.21705271534788662
3.85,-0.10982821464714865
3.852,-0.16608937174308502
3.854,-0.15139277750930413
3.856,-0.14476403578437658
3.858,-0.15233528685564457
3.86,-0.17590956804982472
3.862,-0.210397366525107
3.864,-0.2764748742968822
3.866,-0.280893535367884
3.868,-0.22839934071934354
3.87,-0.2616331807361997
3.872,-0.20754866396685612
3.874,-0.2672729410648943
3.876,-0.25899571778069175
3.878,-0.31324585811404393
3.88,-0.2566752542193723
3.882,-0.32741211973858586
3.884,-0.30905347023552465
3.886,-0.3501809235921899
3.888,-0.3576074124628822
3.89,-0.32927308550476597
3.892,-0.2996855845162639
3.894,-0.316829445423516
3.896,-0.31452168982185114
3.898,-0.2079366358740179
3.9,-0.20223641356941824
3.902,-0.16379489914115408
3.904,-0.17433430180020737
3.906,-0.21659116893543218
3.908,-0.24776270815803747
3.91,-0.23771188616063765
3.912,-0.24521514921256327
3.914,-0.29521033810439834
3.916,-0.27103878731328146
3.918,-0.3044461670237907
3.92,-0.4310535854506542
3.922,-0.5074059768790405
3.924,-0.5347979742486709
3.926,-0.5451788956676177
3.928,-0.5430082408769444
3.93,-0.5910617596895243
3.932,-0.5613296636815758
3.934,-0.5022954112713692
3.936,-0.45422471441077594
3.938,-0.46351736094965823
3.94,-0.44471456771151574
3.942,-0.46702272609247564
3.944,-0.5271416835293138
3.946,-0.5395831725524488
3.948,-0.5004388573233002
3.95,-0.4720174718294182
3.952,-0.4676505464921622
3.954,-0.4977556544693812
3.956,-0.6144943767569823
3.958,-0.6457267155682161
3.96,-0.6123265187704531
3.962,-0.6062137676433575
3.964,-0.5889405070218011
3.966,-0.5297599295526568
3.968,-0.5359355219652265
3.97,-0.5516996645382194
3.972,-0.5499749120755771
3.974,-0.6196180804694481
3.976,-0.6277447436157687
3.978,-0.6217534945836126
3.98,-0.5732368908347713
3.982,-0.6664627971048204
3.984,-0.6989864490751662
3.986,-0.6088611522221489
3.988,-0.474537217205795
3.99,-0.49453841386256225
3.992,-0.47677820482205024
3.994,-0.43801117860348693
3.996,-0.4912418789639187
3.998,-0.46635164645296323
4.0,0.0
4.002,-0.01657653307984841
4.0040000000000004,-0.05988270027221221
4.006,-0.03976639324598863
4.008,-0.0170708534466244
4.01,-0.014795954450344873
4.0120000000000005,0.013491257576846438
4.014,-0.049287677176336864
4.016,-0.09587817296908097
4.018,-0.07964538990214232
4.0200000000000005,-0.11385699581106068
4.022,-0.20276242889840868
4.024,-0.31678015850163943
4.026,-0.22513977784940753
4.0280000000000005,-0.1807956857507096
4.03,-0.13874621536743903
4.032,-0.17291564966166062
4.034,-0.1485191225218454
4.0360000000000005,-0.14738212931324246
4.038,-0.10223355153200941
4.04,-0.06687946139516687
4.042,-0.06893740929990999
4.0440000000000005,-0.09558003554392291
4.046,-0.1276057347504571
4.048,-0.08006467999109224
4.05,-0.17766494071311034
4.0520000000000005,-0.1813934332375955
4.054,-0.13971237630412925
4.056,-0.0840156996757091
4.058,-0.060566904649572484
4.0600000000000005,-0.06772090705609979
4.062,-0.06634728831114889
4.064,-0.10652759040053095
4.066,-0.04035961988856385
4.0680000000000005,-0.00792050358984464
4.07,0.015130316871397431
4.072,0.007436354995127958
4.074,0.0002828935325123183
4.0760000000000005,-0.06413454454960665
4.078,0.013855116950425739
4.08,0.013411963197133225
4.082,0.006636755664318539
4.0840000000000005,-0.016351985982075545
4.086,0.04374538453154275
4.088,0.05613894087261606
4.09,0.0020352241297687534
4.0920000000000005,0.012195306471148859
4.094,0.07534505028011695
4.096,0.18262566224412846
4.098,0.06596096018712805
4.1,0.1241808204620709
4.102,0.1943728837589369
4.104,0.15795173820482789
4.106,0.1772473324984849
4.108,0.17444912535302382
4.11,0.21835165633796305
4.112,0.2090881303600205
4.114,0.24229118460488186
4.116,0.25011250425665743
4.118,0.21658359553055817
4.12,0.2121736202450175
4.122,0.18959404842346372
4.124,0.19949163625890587
4.126,0.1613944307082078
4.128,0.02989701656820931
4.13,0.09888679763479069
4.132,0.1421388898295577
4.134,0.14875130245625923
4.136,0.10993680247293058
4.138,0.13094242927192812
4.14,0.14211303801662312
4.142,0.12658963752339747
4.144,0.14486789232465447
4.146,0.14451456714227473
4.148,0.13863986318808097
4.15,0.20268729053153733
4.152,0.21681858392902997
4.154,0.1978473675850092
4.156,0.2785899190039911
4.158,0.25815015379356643
4.16,0.28626521712404407
4.162,0.2842274353264469
4.164,0.26835525211786737
4.166,0.2903889216204816
4.168,0.24322284817508533
4.17,0.2671470415166739
4.172,0.2959603391160288
4.174,0.2755483831977166
4.176,0.240432356764136
4.178,0.2171511946648439
4.18,0.2143640605765027
4.182,0.25159681885835417
4.184,0.20728257434788677
4.186,0.21771245153257812
4.188,0.23683535722708093
4.19,0.1923124294166767
4.192,0.16705824236595213
4.194,0.15158105771263353
4.196,0.10666698913425154
4.198,0.030749746733109706
4.2,0.0431563934257122
4.202,0.15260618597430664
4.204,0.18341506610320057
4.206,0.19880395543281248
4.208,0.24395708158652485
4.21,0.22192898999412036
4.212,0.2101681856617077
4.214,0.2560972810944504
4.216,0.312925396427403
4.218,0.3389696792515562
4.22,0.3985658388097715
4.222,0.43961919311517983
4.224,0.436624310611314
4.226,0.4013619375718702
4.228,0.35881767070574977
4.23,0.4348812458923573
4.232,0.42430192565498603
4.234,0.3829588584215946
4.236,0.35998141546745277
4.238,0.3596279078716562
4.24,0.39854292428449123
4.242,0.40363663961358154
4.244,0.3711706846838456
4.246,0.37242857596511847
4.248,0.32474566250828163
4.25,0.30434313875606955
4.252,0.3007797082844168
4.2540000000000004,0.2422432962771932
4.256,0.270063754173111
4.258,0.3036569889783709
4.26,0.3137476563609025
4.2620000000000005,0.213456171275489
4.264,0.16049560876689162
4.266,0.13788717951111717
4.268,0.16277274330394298
4.2700000000000005,0.12167890598842446
4.272,0.1604752127567879
4.274,0.12859993794971314
4.276,0.05052084279743019
4.2780000000000005,-0.014239510443315728
4.28,-0.026893715968624887
4.282,-0.07873317609473718
4.284,-0.06415440754077961
4.2860000000000005,-0.058842159102252545
4.288,-0.10767609156789071
4.29,-0.177268422382739
4.292,-0.18592320145946473
4.2940000000000005,-0.2701935136465139
4.296,-0.2532661109554337
4.298,-0.20519376781598586
4.3,-0.1938978489093497
4.3020000000000005,-0.1190829353024736
4.304,-0.08593638095861689
4.306,-0.08124176294389152
4.308,-0.09750029712371733
4.3100000000000005,-0.1665098957333866
4.312,-0.12928545870267216
4.314,-0.17101903030000476
4.316,-0.23394751249076595
4.3180000000000005,-0.1685341036570347
4.32,-0.145650006817718
4.322,-0.09266892661148796
4.324,-0.10204167055740876
4.3260000000000005,-0.05353137870668112
4.328,-0.01958372175540335
4.33,0.011545177743821133
4.332,-0.03181537606870122
4.3340000000000005,-0.0380825871352346
4.336,-0.0869235408743585
4.338,-0.0849237392419051
4.34,-0.10075376510503697
4.3420000000000005,-0.12196297722429428
4.344,-0.13501921206394374
4.346,-0.08625497997194076
4.348,-0.11453110664783983
4.3500000000000005,-0.12590768517127748
4.352,-0.11623331034342632
4.354,-0.16875478019068368
4.356,-0.206482534528587
4.358,-0.16000024848048766
4.36,-0.18780839173712405
4.362,-0.15014783257621822
4.364,-0.20508239250265392
4.366,-0.23030488781957614
4.368,-0.2867806790341916
4.37,-0.2955145657160536
4.372,-0.2767017336229718
4.374,-0.3120831491192859
4.376,-0.3277404018336916
4.378,-0.29313356819402037
4.38,-0.26466882949846804
4.382,-0.23770649369478036
4.384,-0.1713677309436965
4.386,-0.1861087807676438
4.388,-0.191772460282007
4.39,-0.2761450658683977
4.392,-0.2424719397574917
4.394,-0.3082994916823636
4.396,-0.2971780687181911
4.398,-0.3103173730140616
4.4,-0.4401015353758184
4.402,-0.3657632372361439
4.404,-0.35025071690011944
4.406,-0.2533191042399061
4.408,-0.26181526523643295
4.41,-0.26475516746700967
4.412,-0.3169899859783143
4.414,-0.2423568695042302
4.416,-0.24355727973018104
4.418,-0.2685186700022968
4.42,-0.30994146095212516
4.422,-0.3275870677849948
4.424,-0.32771374283016197
4.426,-0.3211514499174837
4.428,-0.2739203653550939
4.43,-0.3251222810217984
4.432,-0.30399360959540855
4.434,-0.3124562676855609
4.436,-0.23659439055339204
4.438,-0.1859476581647408
4.44,-0.13164960964061145
4.442,-0.07955781177702637
4.444,-0.008632443523312272
4.446,-0.05846420421613274
4.448,-0.033517565630528434
4.45,-0.0021921898556822583
4.452,0.012054587838280728
4.454,-0.043740580612296354
4.456,0.004432190186557827
4.458,-0.001389597545254917
4.46,-0.014119497989448337
4.462,0.005098795078885443
4.464,0.03027006065593918
4.466,0.008697622556884221
4.468,-0.03313756406999491
4.47,-0.03675285140516804
4.472,-0.05380943482031264
4.474,-0.04975892057046427
4.476,-0.05935817787423403
4.478,-0.06147248588441845
4.48,-0.014031475596429255
4.482,-0.030328702826778464
4.484,0.05464419412597454
4.486,0.12032151404558844
4.488,0.09446276516301833
4.49,0.15020873579242622
4.492,0.18195388723084016
4.494,0.19711145645959816
4.496,0.20404836262894843
4.498,0.2479109045089556
4.5,0.0
4.502,-0.026173483108816953
4.5040000000000004,-0.04060834154797277
4.506,-0.005925111122745852
4.508,-0.007265098478647536
4.51,-0.024492867604100077
4.5120000000000005,-0.05177173371962196
4.514,-0.08382193304511443
4.516,-0.11217754212196329
4.518,-0.08458349261171416
4.5200000000000005,-0.0037970874233090868
4.522,0.017885388514451206
4.524,0.0884659693557559
4.526,0.1364449484201602
4.5280000000000005,0.1096552168649112
4.53,0.09113656667966574
4.532,0.04457829703114102
4.534,-0.02631833754673929
4.5360000000000005,-0.036197487037198384
4.538,-0.15083982321717482
4.54,-0.1969367758146734
4.542,-0.22741462176015714
4.5440000000000005,-0.1955885379369806
4.546,-0.22827805245992638
4.548,-0.23457023898664509
4.55,-0.19696925829780643
4.5520000000000005,-0.2040289081137867
4.554,-0.24634004130969744
4.556,-0.2694951500259781
4.558,-0.31835130684267354
4.5600000000000005,-0.34660108935736256
4.562,-0.3316130663339658
4.564,-0.4051175719928286
4.566,-0.4487474094409156
4.5680000000000005,-0.45868550406573694
4.57,-0.49782467745887105
4.572,-0.5567399977757972
4.574,-0.5306669949575507
4.5760000000000005,-0.5452401724045639
4.578,-0.5079259665711369
4.58,-0.5382714911190358
4.582,-0.5576377306803206
4.5840000000000005,-0.47012371468363656
4.586,-0.4594561136374602
4.588,-0.44380651117195624
4.59,-0.45399469651950497
4.5920000000000005,-0.4517165367054017
4.594,-0.4343943198635194
4.596,-0.431947188785335
4.598,-0.5329937384135417
4.6000000000000005,-0.47384589155218926
4.602,-0.5320420665147274
4.604,-0.5932857280835819
4.606,-0.6594796311161737
4.6080000000000005,-0.619934265159348
4.61,-0.5999991285175188
4.612,-0.6280761100643173
4.614,-0.5583257497645897
4.616,-0.5923363175116256
4.618,-0.5124121819831151
4.62,-0.5118491536108947
4.622,-0.5318446273730046
4.624,-0.5580844740844932
4.626,-0.5771808201373418
4.628,-0.5582727801219236
4.63,-0.5607311058548219
4.632,-0.5504548130198115
4.634,-0.5726614436624693
4.636,-0.56583854015763
4.638,-0.554180579787996
4.64,-0.6030256805418326
4.642,-0.6452861147380031
4.644,-0.6627635629916693
4.646,-0.6560860724423176
4.648,-0.6689818487947687
4.65,-0.6596691422064238
4.652,-0.7303672602515805
4.654,-0.7891930478863508
4.656,-0.7886000304793782
4.658,-0.7797664291733536
4.66,-0.8254504631514953
4.662,-0.8375100139129706
4.664,-0.8516137756228662
4.666,-0.8589026381078034
4.668,-0.8976099971133075
4.67,-0.8943907361882547
4.672,-0.8922347463220465
4.674,-0.8747578740838201
4.676,-0.92673678774812
4.678,-0.8714003685584796
4.68,-0.84074677427256
4.682,-0.7973606269081238
4.684,-0.7337114901395405
4.686,-0.7085922804970275
4.688,-0.7753659474315595
4.69,-0.7962323878331053
4.692,-0.8330047952345344
4.694,-0.8517024346908871
4.696,-0.901112535902273
4.698,-0.8628588555777118
4.7,-0.8304985774602612
4.702,-0.831268175120999
4.704,-0.7783041533892033
4.706,-0.8282989259827817
4.708,-0.751341779966245
4.71,-0.7442347515677308
4.712,-0.7214570042617987
4.714,-0.712176800869879
4.716,-0.7004191034338356
4.718,-0.6886284511926903
4.72,-0.6395696845705234
4.722,-0.6727744646577682
4.724,-0.6797801221839761
4.726,-0.6982282987915251
4.728,-0.7236739768392504
4.73,-0.7270613724244539
4.732,-0.7178996710520142
4.734,-0.7271568467224157
4.736,-0.7555696228038151
4.738,-0.7449023369623959
4.74,-0.7901745912987254
4.742,-0.8699832862793299
4.744,-0.8438797024191808
4.746,-0.8648456384318565
4.748,-0.8174233869794322
4.75,-0.8086630286539574
4.752,-0.8043083352630948
4.7540000000000004,-0.8503728111109682
4.756,-0.8535545395193952
4.758,-0.8427814877338892
4.76,-0.8068724550091803
4.7620000000000005,-0.8230127098378673
4.764,-0.922892820679511
4.766,-0.9443880168701594
4.768,-0.9199842878282988
4.7700000000000005,-0.935633513577358
4.772,-0.9397335279573155
4.774,-0.9049968676180428
4.776,-0.8997657999447898
4.7780000000000005,-0.9600592662819899
4.78,-0.9470080540133238
4.782,-0.8715138851797487
4.784,-0.7811113184013351
4.7860000000000005,-0.7261261705669082
4.788,-0.8157616999409728
4.79,-0.871790531388921
4.792,-0.8807099347279544
4.7940000000000005,-0.8640062342671911
4.796,-0.9170114987191801
4.798,-0.8949077352119817
4.8,-0.8902302114304511
4.8020000000000005,-0.8567768021659997
4.804,-0.942179440560368
4.806,-0.9061702796459125
4.808,-0.9450776325994087
4.8100000000000005,-1.0168532462904922
4.812,-0.9733243911606139
4.814,-0.9763038655743833
4.816,-0.9761468546783155
4.8180000000000005,-0.9912951365977886
4.82,-0.9626482186674189
4.822,-0.9480815241204671
4.824,-0.9650879921283532
4.8260000000000005,-0.9978942338804674
4.828,-1.0480956853058578
4.83,-1.040854120961141
4.832,-1.0819387970439043
4.8340000000000005,-1.0339424318304236
4.836,-1.0255382905937767
4.838,-1.002496134058735
4.84,-0.9838028260883019
4.8420000000000005,-0.930658706942442
4.844,-0.961086071442815
4.846,-0.9797065041481628
4.848,-0.9934657413534217
4.8500000000000005,-0.9853188903547764
4.852,-1.016250292491799
4.854,-1.0210948113952867
4.856,-1.0298622345202362
4.8580000000000005,-1.0526234764357554
4.86,-1.0198101388217262
4.862,-1.0526881750039103
4.864,-1.028855847126032
4.866,-1.02740031674628
4.868,-0.8471058709779186
4.87,-0.9469863800540138
4.872,-0.876460718118404
4.874,-0.8800314418013263
4.876,-0.8630830511434228
4.878,-0.8928570293100332
4.88,-0.9238527247747114
4.882,-0.9544607418567307
4.884,-0.9045079394074066
4.886,-0.9379262792653632
4.888,-0.8396564188062622
4.89,-0.7955070491340609
4.892,-0.7477484364881117
4.894,-0.701065961393732
4.896,-0.7328902446730186
4.898,-0.8053738501910351
4.9,-0.7809430644022813
4.902,-0.7324830035912533
4.904,-0.7970075839891025
4.906,-0.7126959283724383
4.908,-0.7173779445057935
4.91,-0.6988304036529813
4.912,-0.6880108338043196
4.914,-0.6278021693883591
4.916,-0.7465563152354244
4.918,-0.7522654843717798
4.92,-0.7463657419714014
4.922,-0.7624097823113154
4.924,-0.6957097890342143
4.926,-0.7244801700205648
4.928,-0.7197517530086235
4.93,-0.7534392169433479
4.932,-0.7237415238645188
4.934,-0.7148600773095752
4.936,-0.7037860289981879
4.938,-0.7153291668448853
4.94,-0.7243651026241582
4.942,-0.7173201522037533
4.944,-0.6482464124674763
4.946,-0.7535258688820701
4.948,-0.7855505436827522
4.95,-0.6907609625398745
4.952,-0.7218206882774876
4.954,-0.6434845478535891
4.956,-0.615723399953207
4.958,-0.6931144855026301
4.96,-0.6799142152085056
4.962,-0.6558289174818639
4.964,-0.6042776638908767
4.966,-0.5842507402853461
4.968,-0.5751609326064968
4.97,-0.5290209182390446
4.972,-0.5043454872603881
4.974,-0.5110881735728923
4.976,-0.45928359816767217
4.978,-0.48615683828161615
4.98,-0.4462624079666644
4.982,-0.3873299927179974
4.984,-0.41020570924646327
4.986,-0.4212201494769836
4.988,-0.44475767794006127
4.99,-0.4415498413494543
4.992,-0.40639821835492196
4.994,-0.43088661467657907
4.996,-0.393954614143875
4.998,-0.3636477241801066
5.0,0.0
5.002,0.028215384143282618
5.0040000000000004,0.04865071074916005
5.006,-0.012699334656889105
5.008,0.023225304660946744
5.01,0.13222210564893144
5.0120000000000005,0.11375083393044205
5.014,0.11115430159965278
5.016,0.08326528151148782
5.018,0.046759051756264824
5.0200000000000005,0.08804512029318379
5.022,0.15380927157489577
5.024,0.08776042111951798
5.026,0.04658024149889339
5.0280000000000005,0.01380160683939402
5.03,-0.04616250255220966
5.032,-0.03325154591066726
5.034,0.03922488171331251
5.0360000000000005,0.06208122439065167
5.038,0.1169510142767034
5.04,0.12922068267670972
5.042,0.103806639169997
5.0440000000000005,0.17264208847671592
5.046,0.14976854958853592
5.048,0.09470163190866354
5.05,0.12272533863895241
5.0520000000000005,0.1567827752137021
5.054,0.1197660696480436
5.056,0.11833362663910707
5.058,0.03503625475566552
5.0600000000000005,-0.01918278281264829
5.062,0.017406571105407442
5.064,0.001905436747196898
5.066,0.053872345313723535
5.0680000000000005,0.1727074689333954
5.07,0.10158698288704815
5.072,0.1528604464317289
5.074,0.17555713681055596
5.0760000000000005,0.17071570939661918
5.078,0.14757387423410262
5.08,0.2308570831254475
5.082,0.19825119471726915
5.0840000000000005,0.1312683094622129
5.086,0.09257340217301757
5.088,0.11178689435619993
5.09,0.0018078785816038057
5.0920000000000005,-0.07160080917612932
5.094,-0.016481545399733122
5.096,-0.08301306099368877
5.098,-0.061954015016371766
5.1000000000000005,-0.050062358497713566
5.102,-0.09739013715996636
5.104,-0.10455111147150942
5.106,-0.10732929737136132
5.1080000000000005,-0.06322806614943466
5.11,-0.11164248824450018
5.112,-0.03201613010491111
5.114,-0.010437286792739142
5.1160000000000005,-0.06885961202511548
5.118,-0.12360366629691022
5.12,-0.14894908213917124
5.122,-0.09594862480901933
5.124,-0.1125747551748153
5.126,-0.0622188959424681
5.128,-0.05580792826893366
5.13,-0.09452270630642867
5.132,-0.049243863038888946
5.134,-0.07853965311753774
5.136,-0.09746123315650435
5.138,-0.1839111956144921
5.14,-0.24561014683568416
5.142,-0.2593218764529286
5.144,-0.25050390335053874
5.146,-0.21196029092237656
5.148,-0.2520476825797968
5.15,-0.2306853232198982
5.152,-0.25638559237689584
5.154,-0.2465199760479202
5.156,-0.235143931251254
5.158,-0.21813886583852482
5.16,-0.18054504523931336
5.162,-0.18703685470144116
5.164,-0.18049932730714602
5.166,-0.19358022441400013
5.168,-0.1612187063167132
5.17,-0.20269906970659468
5.172,-0.2049258470926083
5.174,-0.2090895204108021
5.176,-0.22097130816580401
5.178,-0.1781326082167496
5.18,-0.14740846172753574
5.182,-0.18763177280149002
5.184,-0.19076884809319683
5.186,-0.17419381613949247
5.188,-0.17047647824443124
5.19,-0.15059935844698158
5.192,-0.12310193517563017
5.194,0.007560882257475754
5.196,-0.018318365769369738
5.198,-0.009791694208035162
5.2,-0.05157707151349533
5.202,-0.08701774479484459
5.204,-0.0959905548938147
5.206,-0.07589604260533922
5.208,-0.08673423745603781
5.21,-0.17465371175556688
5.212,-0.2041442587208362
5.214,-0.1873010658226888
5.216,-0.22116937579130647
5.218,-0.17806485621151258
5.22,-0.1934891658198299
5.222,-0.19846465958132953
5.224,-0.2569423530852897
5.226,-0.16633791042843615
5.228,-0.14004513946712605
5.23,-0.09606028974508107
5.232,-0.11580147182472911
5.234,-0.17710378943446403
5.236,-0.1888207172261942
5.238,-0.16104565808019
5.24,-0.1700322700757484
5.242,-0.10194943642024268
5.244,-0.04613212133270972
5.246,-0.07500712465568293
5.248,-0.0664780789852939
5.25,-0.04101942815690407
5.252,-0.02645438870685224
5.2540000000000004,-0.0546167057089566
5.256,-0.048844315633039814
5.258,-0.0488809081753665
5.26,-0.030996842255232693
5.2620000000000005,-0.041501144219321384
5.264,-0.11351008925220607
5.266,-0.1185825857126892
5.268,-0.16898342813895617
5.2700000000000005,-0.17697931836257275
5.272,-0.18943966327243666
5.274,-0.17044605142633174
5.276,-0.12388481869574375
5.2780000000000005,-0.12425139218000725
5.28,-0.13840061597199527
5.282,-0.12257764004621352
5.284,-0.12619197804167404
5.2860000000000005,-0.046817085145442805
5.288,0.031628774524680825
5.29,0.005219732751041484
5.292,-0.026094913063234415
5.2940000000000005,-0.013975327626419398
5.296,0.015078103762682815
5.298,0.030939150451003705
5.3,0.15077083198149754
5.3020000000000005,0.2549195960778692
5.304,0.3164039022957932
5.306,0.3549694901685825
5.308,0.35085793200266124
5.3100000000000005,0.3797969562031258
5.312,0.3741022334556754
5.314,0.40935905912153214
5.316,0.33874624240751916
5.3180000000000005,0.3345625045305931
5.32,0.37639123218377546
5.322,0.4110011619301659
5.324,0.40940624341388676
5.3260000000000005,0.35985907513491133
5.328,0.3655119109098597
5.33,0.3804684408697345
5.332,0.408858639207377
5.3340000000000005,0.3990024273745929
5.336,0.4279483032861282
5.338,0.42237241766411104
5.34,0.4475022086689848
5.3420000000000005,0.4457521966110505
5.344,0.3908327601057633
5.346,0.40338436391283583
5.348,0.45554583911020896
5.3500000000000005,0.47590354103384636
5.352,0.5613287560816783
5.354,0.5377548352742206
5.356,0.4863068617057844
5.3580000000000005,0.48654115340892745
5.36,0.4748128084534804
5.362,0.4832602402135333
5.364,0.47431182836000985
5.3660000000000005,0.568354519639739
5.368,0.6360787661481968
5.37,0.5568014289541299
5.372,0.5859666830633805
5.3740000000000006,0.5563422291274217
5.376,0.635676644522273
5.378,0.5527036679409343
5.38,0.5627653437638392
5.382,0.5469367027528376
5.384,0.46431122027643634
5.386,0.4335107111061527
5.388,0.40469825172110685
5.39,0.4192504061371545
5.392,0.39492925990955197
5.394,0.33453992170006375
5.396,0.23891751300195208
5.398,0.2339251358561243
5.4,0.26053816249037576
5.402,0.19017289162473094
5.404,0.22929238161356635
5.406,0.1490290447397562
5.408,0.18108410564687283
5.41,0.1681151881551095
5.412,0.16865226398606747
5.414,0.1127677589759144
5.416,0.08962603624483845
5.418,0.06611135133080959
5.42,0.026578171819977126
5.422,0.038623520013860047
5.424,-0.015838940118044098
5.426,-0.048571510240561055
5.428,-0.0668900278490594
5.43,-0.12243105935683118
5.432,-0.1858127661562099
5.434,-0.2022966704240543
5.436,-0.1665890624197861
5.438,-0.13015965840507948
5.44,-0.11450943830325477
5.442,-0.0738277547709385
5.444,-0.08806717550779553
5.446,-0.1082510649270072
5.448,-0.08357959954205874
5.45,-0.03824961510026825
5.452,0.059684808540378054
5.454,-0.003857882048583061
5.456,-0.006297887306784711
5.458,-0.03795045680470199
5.46,-0.10721612667176239
5.462,-0.08151425583059768
5.464,-0.08955394310429621
5.466,-0.08543668037989827
5.468,-0.09872886567390071
5.47,-0.05089964001762315
5.472,-0.09949837260524497
5.474,-0.07030546556505546
5.476,-0.04888503475762129
5.478,-0.04698795567989178
5.48,-0.07451496696279936
5.482,0.004414288602428984
5.484,0.07852665246686064
5.486,0.11115294710534385
5.488,0.03977017357923285
5.49,0.053411926249703034
5.492,0.014490852204072313
5.494,0.0019216166924498346
5.496,-0.016822181031082906
5.498,-0.003568237901192095
5.5,0.0
5.502,-0.0027267660427221507
5.5040000000000004,0.08563642764777168
5.506,0.09662845962509481
5.508,0.10673103960389563
5.51,0.044789668419069395
5.5120000000000005,0.04562018029668513
5.514,0.08491185680100943
5.516,-0.014114572523227675
5.518,-0.054210001636490146
5.5200000000000005,-0.033087726436631604
5.522,-0.053594061889624456
5.524,-0.046293055657838256
5.526,-0.07505550445901199
5.5280000000000005,-0.12171002206439008
5.53,-0.11842276289542975
5.532,-0.10407728156700058
5.534,-0.17504963821467934
5.5360000000000005,-0.1590755541862241
5.538,-0.1352958510298934
5.54,-0.1425759465360703
5.542,-0.1768050807916388
5.5440000000000005,-0.11002524620399168
5.546,-0.13286459065842382
5.548,-0.20701930548443626
5.55,-0.12009637049926525
5.5520000000000005,-0.13825242893760503
5.554,-0.08512598640996294
5.556,0.022395137883859606
5.558,0.10804158139129849
5.5600000000000005,0.23160839223543106
5.562,0.2570730313685947
5.564,0.36909103786814135
5.566,0.2923815864281345
5.5680000000000005,0.2504721131924179
5.57,0.2730430621013049
5.572,0.312400225473366
5.574,0.35084186319979493
5.5760000000000005,0.3097011199889854
5.578,0.2650181188546532
5.58,0.2849427101191164
5.582,0.29016244591229357
5.5840000000000005,0.3086635494499539
5.586,0.24838200934975796
5.588,0.28145683510218733
5.59,0.22913375285432735
5.5920000000000005,0.285344626717869
5.594,0.3110097659393314
5.596,0.24037987958279183
5.598,0.2375954554870765
5.6000000000000005,0.31046200860874684
5.602,0.3245258630351382
5.604,0.3138342535794454
5.606,0.3328990932297726
5.6080000000000005,0.28412348767364537
5.61,0.27947877069693505
5.612,0.3471290101815099
5.614,0.3917434630862249
5.6160000000000005,0.3663292465589807
5.618,0.37138272734632416
5.62,0.40804320288751605
5.622,0.3976500689857214
5.6240000000000006,0.4076619150191001
5.626,0.40772685435090006
5.628,0.38254628356411713
5.63,0.37455544056194334
5.632,0.36365083121822117
5.634,0.369378472392474
5.636,0.3330832624575708
5.638,0.29374521369653306
5.64,0.2694385081402775
5.642,0.31660223455673564
5.644,0.3655139788906816
5.646,0.3231132516474968
5.648,0.3090849196760366
5.65,0.28414839473920583
5.652,0.27132916425585196
5.654,0.3284065933329514
5.656,0.279970229623729
5.658,0.31558398771873586
5.66,0.2530643354388733
5.662,0.21190057047799282
5.664,0.15741828394794255
5.666,0.1875881181082013
5.668,0.2547733296256769
5.67,0.2566426195527347
5.672,0.2776757687443532
5.674,0.31826779272539785
5.676,0.34120893098918237
5.678,0.33446065266124436
5.68,0.3312008661407533
5.682,0.3380827073441548
5.684,0.315339180248589
5.686,0.18105925269014733
5.688,0.16608454256490468
5.69,0.14252120689763847
5.692,0.17976690906626724
5.694,0.16679490041571698
5.696,0.21236070013557096
5.698,0.2510798119570119
5.7,0.25765408446535143
5.702,0.14382136937635548
5.704,0.18761266607786298
5.706,0.17201261846880023
5.708,0.1282641259016184
5.71,0.17813531533101723
5.712,0.10268107350283384
5.714,0.14843007060950297
5.716,0.238155453129421
5.718,0.18918768017569754
5.72,0.1701126234537338
5.722,0.14868314567669572
5.724,0.15220433489433405
5.726,0.10054200985885786
5.728,0.17350547866528565
5.73,0.17958618910118362
5.732,0.15171147886436342
5.734,0.1441909148346623
5.736,0.14135225692093956
5.738,0.20007925301467577
5.74,0.19149729468596655
5.742,0.21491252851041254
5.744,0.161907566623122
5.746,0.15500777494586648
5.748,0.15952746878113744
5.75,0.10850483778242714
5.752,0.11297352401893956
5.7540000000000004,0.0626164486958034
5.756,0.01726478357530814
5.758,0.04442684098827132
5.76,-0.020351940194078377
5.7620000000000005,-0.02339098643912485
5.764,-0.027478432287237897
5.766,-0.03727289252658994
5.768,-0.057304501900875104
5.7700000000000005,-0.026100743599963172
5.772,-0.1467077551368985
5.774,-0.10853266810958795
5.776,-0.10978796773456878
5.7780000000000005,-0.039947293173631326
5.78,-0.06742812691447009
5.782,-0.07850389108804245
5.784,-0.1247507396768901
5.7860000000000005,-0.24395924871344232
5.788,-0.2422621669816689
5.79,-0.21282384052133607
5.792,-0.22845023224982097
5.7940000000000005,-0.20899672116440482
5.796,-0.21401205928064715
5.798,-0.21577998908804852
5.8,-0.18549697889691474
5.8020000000000005,-0.1473220681988483
5.804,-0.19911918859158328
5.806,-0.19509503183115262
5.808,-0.21635399146941814
5.8100000000000005,-0.16849951574740318
5.812,-0.18364005121345706
5.814,-0.11460791997243192
5.816,-0.06465786979777555
5.8180000000000005,-0.08140393886864628
5.82,-0.05100775572484384
5.822,-0.09863278566195244
5.824,-0.06999540859935593
5.8260000000000005,-0.042865197681475786
5.828,0.017367865970514096
5.83,0.07782193335225296
5.832,0.1413161280473072
5.8340000000000005,0.1318463953878779
5.836,0.11054382192680645
5.838,0.14574954494667947
5.84,0.07636206457607697
5.8420000000000005,0.029907030674473756
5.844,0.017884887724155307
5.846,-7.469483721411763e-05
5.848,-0.07135982741855429
5.8500000000000005,-0.09139746004033378
5.852,-0.13878095198731621
5.854,-0.1276122505930648
5.856,-0.07849387816864728
5.8580000000000005,-0.03981576786600294
5.86,-0.07932022971556396
5.862,-0.07764619905499548
5.864,0.020381288595920477
5.8660000000000005,-0.014634668614447621
5.868,-0.07560518287701079
5.87,-0.0903383972950178
5.872,-0.062163245067275774
5.8740000000000006,-0.10011966977844144
5.876,0.010523666148877009
5.878,-0.07592412991928699
5.88,-0.17357292902749344
5.882000000000001,-0.1764619903831428
5.884,-0.16218249342619084
5.886,-0.17469720058099525
5.888,-0.15768190702264362
5.89,-0.17112629599489138
5.892,-0.14278366467834358
5.894,-0.1463183465855591
5.896,-0.2671634202905524
5.898,-0.32935126398038084
5.9,-0.3774965403073429
5.902,-0.3880573122072093
5.904,-0.403233592993693
5.906,-0.3855109656835425
5.908,-0.3743573554581663
5.91,-0.3423750057670887
5.912,-0.2756818220087034
5.914,-0.22608480168202116
5.916,-0.23040661120294859
5.918,-0.19866168896078706
5.92,-0.18596625340560924
5.922,-0.19761231264941403
5.924,-0.23717819617071823
5.926,-0.2583341441892051
5.928,-0.29533521703398624
5.93,-0.32283800682622066
5.932,-0.3012614182047293
5.934,-0.24661433851340786
5.936,-0.2693445345368435
5.938,-0.37978994837675417
5.94,-0.2661415054285987
5.942,-0.2705999177714409
5.944,-0.24387571241180628
5.946,-0.23304453785869872
5.948,-0.22748573703411146
5.95,-0.24583073559073076
5.952,-0.2583327346656725
5.954,-0.20113347596057984
5.956,-0.17836602202132057
5.958,-0.19782093471753726
5.96,-0.1671640012163682
5.962,-0.11940607084307131
5.964,-0.13507854115447637
5.966,-0.11588188015877732
5.968,-0.05523619499533816
5.97,-0.10188066173323063
5.972,-0.14647598899678727
5.974,-0.10909325846657758
5.976,-0.17634600953036106
5.978,-0.22915346901721256
5.98,-0.23479731386741132
5.982,-0.22592148594142314
5.984,-0.2166870720169729
5.986,-0.16916955264500722
5.988,-0.10787707489706788
5.99,-0.09899868481516605
5.992,-0.08159253820502665
5.994,-0.0656652230028878
5.996,-0.1068638351735911
5.998,-0.0697052947686021
6.0,0.0
6.002,0.016930595400990844
6.0040000000000004,-0.02352961014674948
6.006,-0.06655320063303849
6.008,-0.0688781354857908
6.01,-0.12066308392912961
6.0120000000000005,-0.053533016923756005
6.014,-0.0373502083120163
6.016,-0.05278022988989828
6.018,-0.05061587541120427
6.0200000000000005,-0.030893941950237647
6.022,-0.06192866149288645
6.024,-0.09948708255722072
6.026,-0.1336588648146353
6.0280000000000005,-0.04822460538078177
6.03,-0.06344655493992324
6.032,-0.07482014413691251
6.034,-0.08280235441696626
6.0360000000000005,-0.1781237194678409
6.038,-0.1812746960551146
6.04,-0.2185209097656009
6.042,-0.19643722913811246
6.0440000000000005,-0.109893214485425
6.046,-0.08467992768965504
6.048,-0.10234078516058331
6.05,-0.11393952455542378
6.0520000000000005,-0.11891465972663551
6.054,-0.114041456670962
6.056,-0.07023741359577507
6.058,-0.05682812600129905
6.0600000000000005,-0.06718337776525285
6.062,-0.11646498565704566
6.064,-0.0723676183744324
6.066,-0.03240567854709786
6.0680000000000005,-0.08917432212917875
6.07,-0.11100220335202238
6.072,-0.05667318850707104
6.074,-0.09813841828789283
6.0760000000000005,-0.13417413887821583
6.078,-0.16030941121088715
6.08,-0.22805742718146949
6.082,-0.29920772142620367
6.0840000000000005,-0.2755469152346679
6.086,-0.2509472573452798
6.088,-0.27830301007436753
6.09,-0.2790102637995828
6.0920000000000005,-0.2591422661756244
6.094,-0.25143780211767774
6.096,-0.25364301175748993
6.098,-0.2292174641771776
6.1000000000000005,-0.27627724408169385
6.102,-0.28535481051687905
6.104,-0.25707400270245917
6.106,-0.25900897576210413
6.1080000000000005,-0.2698714152477404
6.11,-0.18005177479616474
6.112,-0.19117792507026898
6.114,-0.15538675457288065
6.1160000000000005,-0.10214229632968919
6.118,-0.07471766684111847
6.12,-0.16479053654455877
6.122,-0.16904987486612755
6.1240000000000006,-0.1918743594800354
6.126,-0.17640101677163944
6.128,-0.1211506771502262
6.13,-0.11228486608072674
6.132000000000001,-0.09519291785893969
6.134,-0.08599290386605829
6.136,-0.1319775537851695
6.138,-0.0514177290987643
6.140000000000001,-0.10891944557209454
6.142,-0.14462192530435414
6.144,-0.18472253261422988
6.146,-0.17394023109052714
6.148,-0.18955509302986417
6.15,-0.18524704129062775
6.152,-0.11525097209480073
6.154,-0.05544096770283291
6.156,-0.0029966848886369135
6.158,0.020668878658747003
6.16,0.044615909548435306
6.162,0.058285869963631054
6.164,0.06621737168765973
6.166,-0.0659646096607529
6.168,-0.05414691791187631
6.17,-0.031537800701157526
6.172,-0.020732089013128396
6.174,0.018175289640868453
6.176,0.1016487707026077
6.178,0.11389675827994772
6.18,0.1401618543820975
6.182,0.118711432577572
6.184,0.07472991367009807
6.186,0.06051305248550953
6.188,0.08788955788605879
6.19,0.07138463193955102
6.192,0.047686727451473176
6.194,0.1880602440649397
6.196,0.23040211197163774
6.198,0.2573464964937393
6.2,0.25426918250602704
6.202,0.3390243523421619
6.204,0.3336119064826131
6.206,0.3295039455702309
6.208,0.3705327249732293
6.21,0.35566688035275074
6.212,0.35652619588698453
6.214,0.3305446727948218
6.216,0.3238993555209595
6.218,0.347909150321432
6.22,0.3176495073556822
6.222,0.32733796456247966
6.224,0.3760881668701206
6.226,0.3985409591057165
6.228,0.358430147359432
6.23,0.45120700906522937
6.232,0.38819217229943637
6.234,0.379759651810724
6.236,0.3138260972464739
6.238,0.2742856945711676
6.24,0.2502796318056222
6.242,0.2629359783066978
6.244,0.27219433654308367
6.246,0.2573316700163466
6.248,0.20306175451566877
6.25,0.23971908055834223
6.252,0.26689756912227725
6.2540000000000004,0.2778419970016639
6.256,0.2801939721827309
6.258,0.35014743559873307
6.26,0.37617407265449976
6.2620000000000005,0.2869273744319951
6.264,0.25587585407338165
6.266,0.21500557851242075
6.268,0.2436949254576466
6.2700000000000005,0.21500366881626398
6.272,0.18258521300867203
6.274,0.15251916783706965
6.276,0.15499909840925064
6.2780000000000005,0.15391926534497968
6.28,0.1608515106922883
6.282,0.17069743758846134
6.284,0.20677908847154347
6.2860000000000005,0.33153786462818746
6.288,0.34473919569999256
6.29,0.28720181743832396
6.292,0.2782465003199326
6.2940000000000005,0.2724042006547558
6.296,0.21029433309293322
6.298,0.2698220585809572
6.3,0.2119052308425784
6.3020000000000005,0.17556440089598957
6.304,0.27664921330792436
6.306,0.23358370083651492
6.308,0.3240266203990225
6.3100000000000005,0.2860370901704641
6.312,0.22377856391230622
6.314,0.33648119862603343
6.316,0.40062694594650594
6.3180000000000005,0.3269051647364092
6.32,0.34245932041137284
6.322,0.3153239628032165
6.324,0.30539478015274235
6.3260000000000005,0.3415431092220944
6.328,0.3713722259322383
6.33,0.42206620912009374
6.332,0.3620825447378466
6.3340000000000005,0.4025886365362912
6.336,0.36377445260644237
6.338,0.32502004446484034
6.34,0.32075112973314335
6.3420000000000005,0.2743810379188556
6.344,0.3115739185568944
6.346,0.29130196222011095
6.348,0.28938017644444014
6.3500000000000005,0.22462110479233677
6.352,0.1838464886567741
6.354,0.2415740886800155
6.356,0.29317746938422373
6.3580000000000005,0.2535303199037795
6.36,0.2694896998311873
6.362,0.3053714340027458
6.364,0.25850150331568167
6.3660000000000005,0.28881298925701904
6.368,0.22469087481676597
6.37,0.2711947294925652
6.372,0.24461646072403442
6.3740000000000006,0.22235830564936254
6.376,0.1726313278160756
6.378,0.18743228294974834
6.38,0.11099055264076152
6.382000000000001,0.07439367098888905
6.384,0.09281501609089471
6.386,0.08015123822150083
6.388,0.09146249193060263
6.390000000000001,0.045414299177332085
6.392,0.03243978036055739
6.394,0.07017461692715266
6.396,-0.0008044747705484578
6.398000000000001,0.013646337665600416
6.4,-0.0073702299037070595
6.402,0.016435808884181613
6.404,0.08033515806611469
6.406,0.07862993973786225
6.408,0.07171357014715629
6.41,0.1307625908620802
6.412,0.17210234740373997
6.414,0.24130492340266918
6.416,0.2638095659704911
6.418,0.29513464158660496
6.42,0.34486378586737154
6.422,0.2876922564112665
6.424,0.34193203059585864
6.426,0.2736572485858091
6.428,0.2483496846704667
6.43,0.16779026302934463
6.432,0.17579123606139246
6.434,0.14861311200935945
6.436,0.14636783305105006
6.438,0.14376283222070696
6.44,0.04501004736646874
6.442,0.0771873756185053
6.444,0.07493680640309197
6.446,0.09766408351466715
6.448,0.0806767685762706
6.45,0.09689792525546692
6.452,0.19672891270210457
6.454,0.24169823514926025
6.456,0.16621583850419053
6.458,0.1406535000270941
6.46,0.16454674210821718
6.462,0.19720792438822454
6.464,0.20060317150021878
6.466,0.20615104119513195
6.468,0.14455582646801735
6.47,0.24475073414921789
6.472,0.23702429208429887
6.474,0.29406149909309187
6.476,0.3656696718243313
6.478,0.380602861589727
6.48,0.3412930828669185
6.482,0.32148694687466595
6.484,0.3718674287307595
6.486,0.43358893108950913
6.488,0.48784618024199067
6.49,0.4092352697706072
6.492,0.4718372825905688
6.494,0.5338358944287256
6.496,0.5873797880059931
6.498,0.6015013978830948
6.5,0.0
6.502,0.03896883823970976
6.5040000000000004,0.042721960114181945
6.506,-0.02605388304431544
6.508,-0.01187620954787727
6.51,0.04774976965756783
6.5120000000000005,0.08912736582910541
6.514,0.0955737705593227
6.516,0.22245072963999113
6.518,0.1696235287077268
6.5200000000000005,0.16168280127230727
6.522,0.24020715952274818
6.524,0.338093215171817
6.526,0.3437389812816114
6.5280000000000005,0.3612290707544725
6.53,0.38022198121651907
6.532,0.424918642502486
6.534,0.47422849951651
6.5360000000000005,0.4547697094038201
6.538,0.5073209691973999
6.54,0.45023090255116793
6.542,0.4809142002131541
6.5440000000000005,0.4038149810045544
6.546,0.38552629136195193
6.548,0.3923900871211663
6.55,0.42406815639843476
6.5520000000000005,0.47223086967405203
6.554,0.47320749892063874
6.556,0.46022041251078716
6.558,0.40422687202434426
6.5600000000000005,0.4625498092035021
6.562,0.5528173846334345
6.564,0.5475638511898582
6.566,0.5337425567799254
6.5680000000000005,0.5262483051989502
6.57,0.5382275761305753
6.572,0.5495819439652567
6.574,0.6078917496938947
6.5760000000000005,0.6172560078091069
6.578,0.6411550250526288
6.58,0.6137556408756537
6.582,0.5627181672132957
6.5840000000000005,0.5754390659461597
6.586,0.5523010812156428
6.588,0.5456694836627363
6.59,0.5106650159719004
6.5920000000000005,0.5759730610227198
6.594,0.5764571839276764
6.596,0.5731239123492402
6.598,0.6226346559494422
6.6000000000000005,0.603185397393144
6.602,0.6132618388870679
6.604,0.6445839148395456
6.606,0.7014311330272429
6.6080000000000005,0.6711409910096744
6.61,0.6550099877553464
6.612,0.6880458961630249
6.614,0.6246786793687671
6.6160000000000005,0.6429839312263754
6.618,0.6742461419862347
6.62,0.7168158384526002
6.622,0.6949756695456129
6.6240000000000006,0.6951588773694346
6.626,0.6957313817201367
6.628,0.6389757450164253
6.63,0.6593511565463059
6.632000000000001,0.5878284633536799
6.634,0.6087576739605551
6.636,0.6308650090019634
6.638,0.6568940602419233
6.640000000000001,0.6270202280901149
6.642,0.7061447363508948
6.644,0.7380154922671716
6.646,0.7212723383556823
6.648000000000001,0.7136598648942114
6.65,0.718256690281027
6.652,0.7314939645242307
6.654,0.7481765232405
6.656000000000001,0.7568694571946273
6.658,0.7578638089355711
6.66,0.7670252234578578
6.662,0.682456101121675
6.664,0.6897308975315097
6.666,0.6369722758322858
6.668,0.6594504077004426
6.67,0.6424599532548203
6.672,0.6400632430310107
6.674,0.7058194315608886
6.676,0.6824169398051056
6.678,0.6772461598800936
6.68,0.6916683808261752
6.682,0.6996993553198902
6.684,0.7781110381692551
6.686,0.8288709878315483
6.688,0.8321542569260361
6.69,0.8603077263647712
6.692,0.8258172358081979
6.694,0.8342298297481763
6.696,0.8553199264005695
6.698,0.830822680977235
6.7,0.8042470099547743
6.702,0.8838701080229789
6.704,0.9332595655246461
6.706,0.9336237163111047
6.708,0.9589604256521274
6.71,1.008574706960867
6.712,1.0278041625412175
6.714,0.9918956833383636
6.716,1.018057030857015
6.718,0.9714804573946421
6.72,1.024369770278168
6.722,1.0466136121071163
6.724,1.0543027763879906
6.726,1.0723095954366957
6.728,1.0859953141433554
6.73,1.0422670250521335
6.732,0.9769288403709906
6.734,1.007765498240901
6.736,0.9870277001848216
6.738,0.9824773932464013
6.74,0.9635037387752066
6.742,0.8944153065842693
6.744,0.8504418205626296
6.746,0.8670078525332237
6.748,0.842204939528088
6.75,0.888980977635641
6.752,0.8443707387180246
6.7540000000000004,0.8464466861113202
6.756,0.8141388689216318
6.758,0.8120368415884387
6.76,0.8399686694052693
6.7620000000000005,0.8170474282122262
6.764,0.8175839990596525
6.766,0.8056729400517142
6.768,0.9878777775681205
6.7700000000000005,0.9140796185718942
6.772,0.9521818351689633
6.774,1.0196220371850049
6.776,1.013223687032565
6.7780000000000005,1.0574930151701807
6.78,0.9317161637691227
6.782,0.975488610188364
6.784,0.9991994493683243
6.7860000000000005,0.9687968889118268
6.788,0.950709756641789
6.79,0.9378020165081429
6.792,0.92081684130913
6.7940000000000005,0.8843532336310329
6.796,0.940950800087079
6.798,0.899678695392798
6.8,0.8332570447732506
6.8020000000000005,0.8838888044987783
6.804,0.9106397203114915
6.806,0.9367142429639248
6.808,0.883480816529163
6.8100000000000005,0.9186376189931837
6.812,0.9196534173777309
6.814,0.9104909114328836
6.816,0.9556330903729473
6.8180000000000005,0.9156723210833739
6.82,0.9425873021605244
6.822,1.0023656276114323
6.824,1.0573012232367343
6.8260000000000005,1.0357594416870102
6.828,1.081046417666768
6.83,1.072585563745453
6.832,1.0850491888577762
6.8340000000000005,1.1144598843441123
6.836,1.0205945026797516
6.838,1.0036285086751482
6.84,0.9539795923301921
6.8420000000000005,0.9375604347156603
6.844,0.8634061386716261
6.846,0.8393458563156462
6.848,0.7606853194133985
6.8500000000000005,0.7389482347241121
6.852,0.7832683523545598
6.854,0.8619205886367103
6.856,0.8400217617164083
6.8580000000000005,0.864060251160357
6.86,0.8741042964624264
6.862,0.8002450042723681
6.864,0.7978965397386135
6.8660000000000005,0.807434392845207
6.868,0.7975652290609003
6.87,0.8031374162697171
6.872,0.8578233375909048
6.8740000000000006,0.8386256865071817
6.876,0.8461720683112943
6.878,0.8585284587884319
6.88,0.8614333447310549
6.882000000000001,0.8858102923775724
6.884,0.902371889288996
6.886,0.9238063475094163
6.888,0.9394807652270154
6.890000000000001,0.9478819810886132
6.892,0.9269284552846633
6.894,0.9377449939874165
6.896,0.8767952006173769
6.898000000000001,0.7911907758072516
6.9,0.7564501343431116
6.902,0.7591496248920588
6.904,0.8005296429092343
6.906000000000001,0.8833878627456604
6.908,0.8803684038529562
6.91,0.8544217755009813
6.912,0.8863538719190456
6.914,0.9749262105488818
6.916,0.9827426075194274
6.918,1.004797802749584
6.92,1.0105796211185418
6.922,0.9624410759200026
6.924,0.9386630855220162
6.926,0.9880488403686374
6.928,0.9434129550261912
6.93,0.9717578808329874
6.932,1.0039183082147773
6.934,1.0451839680426214
6.936,1.1096286531252026
6.938,1.1396541530838213
6.94,1.0987121679677778
6.942,1.098355527694432
6.944,1.1090243034040297
6.946,1.06663758085781
6.948,1.08278180684639
6.95,1.0286310929029465
6.952,1.011830837555284
6.954,0.9714953147548764
6.956,0.9926938904645755
6.958,0.9716260352495663
6.96,0.9483997938656692
6.962,0.8734254839563307
6.964,0.9135997700191152
6.966,0.9872217643010306
6.968,1.0132776915822248
6.97,1.1758239603975857
6.972,1.19232247380396
6.974,1.203296528269025
6.976,1.2108170058499814
6.978,1.2120570407126916
6.98,1.253523414143448
6.982,1.2617888390680534
6.984,1.250821900301914
6.986,1.2481600646527689
6.988,1.2465223569830788
6.99,1.1778085209671385
6.992,1.1234203498935367
6.994,1.0336365911257532
6.996,1.0324473830701213
6.998,1.0473834673366835
7.0,0.0
7.002,-0.02054632691357794
7.0040000000000004,0.05999151553502813
7.006,-0.004743474230513023
7.008,-0.062128003141477484
7.01,-0.022515678404718464
7.0120000000000005,-0.0221146217756627
7.014,-0.042633085332134835
7.016,-0.030610789153937557
7.018,-0.001645017610152788
7.0200000000000005,0.03441911805584841
7.022,0.11129902718536
7.024,0.17674607757795258
7.026,0.11418715014840775
7.0280000000000005,0.07406199298723681
7.03,0.06945267844495984
7.032,0.015920658712294422
7.034,0.10155851433615126
7.0360000000000005,0.021001903865843108
7.038,0.08491841999108907
7.04,0.13847458403862056
7.042,0.1232260835229484
7.0440000000000005,0.20565154312452583
7.046,0.17812945642734235
7.048,0.21130967159389513
7.05,0.11938158213961092
7.0520000000000005,0.05739770256180288
7.054,0.06985216485216839
7.056,0.07063316697813349
7.058,0.054334284267191
7.0600000000000005,0.03966083012704491
7.062,0.0640055441381695
7.064,0.14997726855081206
7.066,0.1302807872645273
7.0680000000000005,0.10357968250843097
7.07,0.0922390004792919
7.072,0.1659539387156208
7.074,0.1866917668237642
7.0760000000000005,0.18883006242814648
7.078,0.17592360262965867
7.08,0.13718311775544567
7.082,0.13252004035993803
7.0840000000000005,0.10692788928776586
7.086,0.05482212378452722
7.088,0.11256745462092344
7.09,0.1354543691952923
7.0920000000000005,0.09783547200401
7.094,0.08537440825203912
7.096,0.06922297640829989
7.098,0.0010397487642279657
7.1000000000000005,0.018989421368428516
7.102,0.04475285235797033
7.104,0.0076150506347132385
7.106,0.03656942692948961
7.1080000000000005,0.02350389570570588
7.11,0.020701700012361712
7.112,-0.02236734380663119
7.114,-0.03170602036740089
7.1160000000000005,-0.06876470759943909
7.118,-0.04686178504602201
7.12,-0.058654258639908585
7.122,-0.06864344282113088
7.1240000000000006,-0.11581523623881496
7.126,-0.14537168778260234
7.128,-0.07956604101227915
7.13,-0.11453321515139225
7.132000000000001,-0.11457130247641278
7.134,-0.10976953978810156
7.136,-0.0744117712405159
7.138,-0.021000900953358048
7.140000000000001,0.03107860867334189
7.142,0.0945160576484314
7.144,0.047972952798577495
7.146,0.015673064009575466
7.148000000000001,0.041703025998523824
7.15,-0.005670155960424861
7.152,-0.0018388864973499786
7.154,-0.02926537269760887
7.156000000000001,-0.06222266845566615
7.158,-0.05550850646732064
7.16,-0.06514082893551643
7.162,-0.08112655335569952
7.164000000000001,-0.09280028545017616
7.166,-0.09152299757888471
7.168,-0.1450273306697072
7.17,-0.14435673579633712
7.172,-0.20377843411450436
7.174,-0.12340256222538892
7.176,-0.15161747112698065
7.178,-0.13934356720923513
7.18,-0.17553341399992006
7.182,-0.15451570059452835
7.184,-0.18106660244258221
7.186,-0.16918229452412947
7.188,-0.2193518535440011
7.19,-0.15529585910538546
7.192,-0.15332387093362
7.194,-0.17652353730354386
7.196,-0.17124887906894748
7.198,-0.1155268345701983
7.2,-0.16429495122079074
7.202,-0.15217231545231136
7.204,-0.1341763754673888
7.206,-0.1287865199372955
7.208,-0.10664006376955082
7.21,-0.14391218625914282
7.212,-0.1934515440539868
7.214,-0.11967637489766503
7.216,-0.10764012717610982
7.218,-0.07142839743949714
7.22,-0.050738153375366135
7.222,-0.06678918988812876
7.224,-0.14223491416278367
7.226,-0.15033504880742754
7.228,-0.10529995473905984
7.23,-0.06277715120765803
7.232,0.03038124501096684
7.234,0.01925238414348529
7.236,0.06671404257914659
7.238,0.06894468824609579
7.24,0.14314603531624392
7.242,0.12862754137469778
7.244,0.07946709063075286
7.246,0.038297393840774685
7.248,-0.039237312523229484
7.25,-0.07129411075841174
7.252,-0.15287016672503895
7.2540000000000004,-0.1677921160943976
7.256,-0.17882164172861126
7.258,-0.23314100114859881
7.26,-0.22204488978273607
7.2620000000000005,-0.2120550089745481
7.264,-0.17606408113640892
7.266,-0.23819764985379321
7.268,-0.25425031582910074
7.2700000000000005,-0.27431579522590455
7.272,-0.2526271006872436
7.274,-0.1691107547148969
7.276,-0.2072534657093541
7.2780000000000005,-0.25982371143466043
7.28,-0.27921147569725147
7.282,-0.268077483407805
7.284,-0.2353514994099133
7.2860000000000005,-0.2796510943087094
7.288,-0.30843761136143555
7.29,-0.31152015862493077
7.292,-0.3398422067958855
7.2940000000000005,-0.3277809383421204
7.296,-0.34765281752017496
7.298,-0.33190444214336834
7.3,-0.316233588117629
7.3020000000000005,-0.254203208598782
7.304,-0.22258913930620783
7.306,-0.22323960102723928
7.308,-0.31723867906147496
7.3100000000000005,-0.2973491077550874
7.312,-0.30537404301623816
7.314,-0.3034253054719187
7.316,-0.36133538087816897
7.3180000000000005,-0.33081470364119503
7.32,-0.37876746712426623
7.322,-0.35750781136858656
7.324,-0.36604505520220276
7.3260000000000005,-0.45440892950813416
7.328,-0.39779839577314013
7.33,-0.42275931787905163
7.332,-0.3987309932050165
7.3340000000000005,-0.3501781579657861
7.336,-0.31187697698890804
7.338,-0.21741834198463472
7.34,-0.15730747436188697
7.3420000000000005,-0.1524777137204183
7.344,-0.11716219243728587
7.346,-0.07018493209096577
7.348,-0.12383696369916652
7.3500000000000005,-0.1619852516804796
7.352,-0.17398363172246434
7.354,-0.19083398233492144
7.356,-0.21845200747901883
7.3580000000000005,-0.26560723301945854
7.36,-0.2279386284063225
7.362,-0.2876572797568091
7.364,-0.24667907747867734
7.3660000000000005,-0.30998730118292595
7.368,-0.34851967570235454
7.37,-0.25828268969197343
7.372,-0.24011601398202265
7.3740000000000006,-0.27339322977568536
7.376,-0.24456108524736453
7.378,-0.22388708036782923
7.38,-0.2516227183163229
7.382000000000001,-0.1864403438069837
7.384,-0.17454399081830418
7.386,-0.19268122840580326
7.388,-0.24615885832329032
7.390000000000001,-0.26901073280721355
7.392,-0.24133505205919104
7.394,-0.28296103858344557
7.396,-0.26254437701415956
7.398000000000001,-0.27342001194856835
7.4,-0.2627161412897483
7.402,-0.2713960581572832
7.404,-0.30509899483630387
7.406000000000001,-0.3122371129050503
7.408,-0.32933116141886565
7.41,-0.30018691801491615
7.412,-0.24388027414418545
7.414000000000001,-0.23359913651831743
7.416,-0.168234015375458
7.418,-0.15697177709884835
7.42,0.00222015475020676
7.422000000000001,-0.004731114780773815
7.424,0.014100750088246627
7.426,0.015092946535634866
7.428,0.09501750970352507
7.43,0.02050536241842016
7.432,0.010681579596063528
7.434,-0.0389331863233886
7.436,-0.08963128675479481
7.438,-0.06021310024014204
7.44,-0.09986779875875462
7.442,-0.006753445582268203
7.444,-0.05609040191941328
7.446,0.0008179672401413818
7.448,-0.026201671000667837
7.45,0.014209645811727789
7.452,0.02624782021520744
7.454,-0.024671881281869812
7.456,-0.0036675172039575266
7.458,-0.05510482109977821
7.46,-0.10201943597763141
7.462,-0.05823678624981343
7.464,-0.07830244809545572
7.466,-0.06258938293951477
7.468,-0.03629463365159635
7.47,-0.017960734661727873
7.472,0.021080967370615156
7.474,0.06821842511589749
7.476,-0.001929104076314303
7.478,0.011190652217715424
7.48,0.06873131605466654
7.482,0.10099062715524632
7.484,0.17658035158359464
7.486,0.1966905524466438
7.488,0.13148107896635342
7.49,0.09833797411771084
7.492,0.1136075361065334
7.494,0.09718959243333636
7.496,0.197258654193615
7.498,0.17796880889626143
7.5,0.0
7.502,0.07193804482668398
7.5040000000000004,0.07310576086721854
7.506,0.1308861873013205
7.508,0.08977264839677046
7.51,0.03932978046558011
7.5120000000000005,0.05558237195367832
7.514,-0.09048112830492805
7.516,-0.09294276882431474
7.518,-0.08993029019572951
7.5200000000000005,-0.027126782536823768
7.522,0.00020181676425012895
7.524,0.02346799478823325
7.526,0.07003966672833561
7.5280000000000005,0.08204696296324787
7.53,0.11293283444220803
7.532,0.11859086519188322
7.534,0.015023435484198266
7.5360000000000005,0.0824072676385108
7.538,0.0846615576675891
7.54,0.09054240606301134
7.542,0.10376393460278077
7.5440000000000005,0.06864047362396697
7.546,0.08139534622011269
7.548,0.13848489749782056
7.55,0.10773714457079864
7.5520000000000005,0.056414573547659774
7.554,0.08036539107758722
7.556,0.07958565134456563
7.558,0.1290300200652852
7.5600000000000005,0.10149985113325943
7.562,0.014424398620646262
7.564,-0.016269044348291573
7.566,-0.00891003261671175
7.5680000000000005,-0.010115399732492314
7.57,0.003857717685752604
7.572,0.014668150021240223
7.574,0.02269058763499432
7.5760000000000005,-0.0013764300783662975
7.578,-0.055314681109297936
7.58,-0.050550980707528836
7.582,0.01166476153662721
7.5840000000000005,0.004031506029413379
7.586,0.06528960133890482
7.588,0.04198731371910647
7.59,-0.03558566190281587
7.5920000000000005,-0.05788534888933272
7.594,-0.04606152597371915
7.596,-0.006375172715382682
7.598,-0.02558978199160089
7.6000000000000005,-0.05667050025952092
7.602,-0.09154302976131135
7.604,-0.149477310842423
7.606,-0.20368422908792505
7.6080000000000005,-0.1624167121182356
7.61,-0.2113042947858086
7.612,-0.21460748930163032
7.614,-0.27001989655893355
7.6160000000000005,-0.31541616575660214
7.618,-0.2847579036964396
7.62,-0.21963803321977404
7.622,-0.19671591884795414
7.6240000000000006,-0.14874346387835202
7.626,-0.12994386581701756
7.628,-0.10996293055702466
7.63,-0.12183773820376498
7.632000000000001,-0.028572233385117496
7.634,0.03795091405367046
7.636,0.015053327686234574
7.638,-0.03568138253235631
7.640000000000001,-0.032785188510245256
7.642,-0.05735906968690596
7.644,-0.11226808384403197
7.646,-0.12332152691909393
7.648000000000001,-0.09798822263147722
7.65,-0.10166332474125772
7.652,-0.08459767154208642
7.654,-0.14879037734144118
7.656000000000001,-0.19115057147307035
7.658,-0.12551642533655993
7.66,-0.18137502653135407
7.662,-0.1345098536632745
7.664000000000001,-0.14167052055997598
7.666,-0.04628125152327689
7.668,-0.06565564884913888
7.67,0.0010370559047254702
7.672000000000001,-0.06198407553971741
7.674,-0.09070708552950624
7.676,-0.15030584464799635
7.678,-0.16996780562207614
7.68,-0.14873040094889323
7.682,-0.15432195490463552
7.684,-0.19950569681098895
7.686,-0.2503366235034068
7.688,-0.19096512887186523
7.69,-0.1760239006968094
7.692,-0.16465753401085936
7.694,-0.18693878706532074
7.696,-0.22792836733545285
7.698,-0.17539569273671907
7.7,-0.12638812226985907
7.702,-0.142300630488029
7.704,-0.17850032817204076
7.706,-0.20823745693267792
7.708,-0.17522111080762004
7.71,-0.24346492781645113
7.712,-0.2923241430917418
7.714,-0.25413798847730873
7.716,-0.2605980681244797
7.718,-0.20901939819955473
7.72,-0.21682699864324873
7.722,-0.2176762321629484
7.724,-0.19039272903353788
7.726,-0.17450392026706107
7.728,-0.12701732610866534
7.73,-0.15544438910745884
7.732,-0.13873719116804595
7.734,-0.19543330591589214
7.736,-0.23243663795620884
7.738,-0.3133540674313806
7.74,-0.3440813576592465
7.742,-0.41744868257257783
7.744,-0.44579948595284247
7.746,-0.4639068068945287
7.748,-0.4158570308515961
7.75,-0.5052258921647621
7.752,-0.5096390975083946
7.7540000000000004,-0.49137372058133155
7.756,-0.47186819760514953
7.758,-0.475344603184793
7.76,-0.4502470524671407
7.7620000000000005,-0.42563693927775526
7.764,-0.3677913698825226
7.766,-0.36362170598473886
7.768,-0.3770176833782879
7.7700000000000005,-0.39671808016661836
7.772,-0.3391082683255904
7.774,-0.410837449987681
7.776,-0.38930650393482136
7.7780000000000005,-0.3509159994319553
7.78,-0.3454256676200145
7.782,-0.2915467116535624
7.784,-0.28356408056365034
7.7860000000000005,-0.22944570986173862
7.788,-0.16585815470400678
7.79,-0.1698839083784569
7.792,-0.21757196801422052
7.7940000000000005,-0.21278346364170342
7.796,-0.23142995076223927
7.798,-0.22244828991640153
7.8,-0.2099888559005545
7.8020000000000005,-0.2895841452296277
7.804,-0.2875833832534078
7.806,-0.2908455286040632
7.808,-0.23833913716214905
7.8100000000000005,-0.19901911136998107
7.812,-0.20415126487649649
7.814,-0.164217947026706
7.816,-0.10432168658273477
7.8180000000000005,-0.1306882483863414
7.82,-0.16653918703702253
7.822,-0.2617491122574178
7.824,-0.24951018495725186
7.8260000000000005,-0.2415788760278299
7.828,-0.2200426209204478
7.83,-0.16346335728135353
7.832,-0.1469191087254449
7.8340000000000005,-0.08498528839849184
7.836,-0.09039842113243068
7.838,-0.17969015410467382
7.84,-0.13289992584389032
7.8420000000000005,-0.19777200358486735
7.844,-0.2407433695928396
7.846,-0.16237063631478543
7.848,-0.2267707512515711
7.8500000000000005,-0.22887774802390104
7.852,-0.3010432984879843
7.854,-0.2779159697853433
7.856,-0.33359582430437507
7.8580000000000005,-0.3760769016140493
7.86,-0.45030042088751676
7.862,-0.44331797257173866
7.864,-0.4751020665965684
7.8660000000000005,-0.5051523142109455
7.868,-0.440117990149939
7.87,-0.41399982492702336
7.872,-0.48470838204372924
7.8740000000000006,-0.5029428357291115
7.876,-0.4730825280678477
7.878,-0.48743391667072533
7.88,-0.5303290460248606
7.882000000000001,-0.5559929247775146
7.884,-0.564715357793639
7.886,-0.5554566689684273
7.888,-0.5256179831140462
7.890000000000001,-0.47341073738684125
7.892,-0.3858159544637949
7.894,-0.33551969821623384
7.896,-0.3231627033545379
7.898000000000001,-0.3660218288361803
7.9,-0.31844691352958443
7.902,-0.30602799971146477
7.904,-0.31686871806165606
7.906000000000001,-0.4020184216466214
7.908,-0.4609465450876966
7.91,-0.5119684830194926
7.912,-0.48649664598798426
7.914000000000001,-0.508056457529867
7.916,-0.503250124398883
7.918,-0.5141137679885917
7.92,-0.41051137526015524
7.922000000000001,-0.34943004090062946
7.924,-0.3751853847085762
7.926,-0.37582806218451603
7.928,-0.4188651666761529
7.930000000000001,-0.3519349633763611
7.932,-0.3826780198611188
7.934,-0.3016461641508501
7.936,-0.3124216214925546
7.938,-0.307362921504964
7.94,-0.2867096990882094
7.942,-0.3668940198351318
7.944,-0.37839517779380816
7.946,-0.3435205458213979
7.948,-0.28127468632335173
7.95,-0.32518533085938794
7.952,-0.33596243184316776
7.954,-0.38350297529811983
7.956,-0.38980079440235427
7.958,-0.377922508065869
7.96,-0.3965843256807786
7.962,-0.4534984253513523
7.964,-0.4352808435026876
7.966,-0.35590614426275335
7.968,-0.36104265296564386
7.97,-0.33082968900962206
7.972,-0.18921892820362896
7.974,-0.19066967438182192
7.976,-0.1003903376231019
7.978,-0.17034726465202632
7.98,-0.21615570400392103
7.982,-0.17679779195658685
7.984,-0.17248812247809897
7.986,-0.17848638765593683
7.988,-0.18190329812091455
7.99,-0.27643364041468765
7.992,-0.2832061270273891
7.994,-0.35849679939737045
7.996,-0.3600419932146417
7.998,-0.384166321588727
8.0,0.0
8.002,-0.0513962341471188
8.004,0.00032899261517504996
8.006,-0.004651613539358168
8.008000000000001,-0.022087984693271112
8.01,-0.062418598011854565
8.012,-0.11694295810241906
8.014,-0.11872334515003513
8.016,-0.08834213135998525
8.018,-0.047444978036940144
8.02,-0.058704113118689394
8.022,-0.0778605646109316
8.024000000000001,-0.08762765285639973
8.026,-0.06918810248026852
8.028,-0.08702772837656991
8.03,-0.08734970385181007
8.032,-0.09068797407307816
8.034,-0.0893209402536761
8.036,-0.12403943270066664
8.038,-0.11579304305236371
8.040000000000001,-0.04267536267092553
8.042,0.06256560828118829
8.044,0.07114275104448531
8.046,0.052492001177748104
8.048,0.04714368110472389
8.05,0.045018047329521194
8.052,0.06112886109490878
8.054,0.06515941531776259
8.056000000000001,0.1369942412101921
8.058,0.1890782729854381
8.06,0.18456384474892618
8.062,0.23662153682306442
8.064,0.1886838224807985
8.066,0.16792599367743266
8.068,0.12218077233690594
8.07,0.09714935335395292
8.072000000000001,0.09260607035732638
8.074,0.04389909418211446
8.076,0.009374736353659818
8.078,0.035464657888290674
8.08,0.025062035971123775
8.082,0.062187540126342755
8.084,0.14556508377087085
8.086,0.12078814809485361
8.088000000000001,0.11892017515609576
8.09,0.12327609236847437
8.092,0.09026324584265288
8.094,0.03977420409433807
8.096,-0.013055327572968567
8.098,-0.07352278818472091
8.1,-0.029507798443560995
8.102,0.024569429624416772
8.104000000000001,0.07860521532107811
8.106,0.1486844877571658
8.108,0.18880817089278845
8.11,0.20920236657627145
8.112,0.21253447501647926
8.114,0.20547366858402172
8.116,0.26233246575405
8.118,0.2504336621600347
8.120000000000001,0.2551559676492652
8.122,0.2464312527839181
8.124,0.15394073286817478
8.126,0.21667093123433623
8.128,0.1255870253085063
8.13,0.09585710817836413
8.132,0.10323820694286279
8.134,0.06114431491472061
8.136000000000001,0.04943392569750338
8.138,0.0844543057303011
8.14,0.07820944836749155
8.142,0.16956617320256928
8.144,0.10948337626941806
8.146,0.16669385405929593
8.148,0.2138051563234422
8.15,0.2497131463900104
8.152000000000001,0.2648257325802028
8.154,0.19353407524094735
8.156,0.1504145165178694
8.158,0.16132240453928026
8.16,0.18273958754681097
8.162,0.14356701286124296
8.164,0.08712337274189408
8.166,0.12841569554446663
8.168000000000001,0.17951555664066632
8.17,0.18394215551738458
8.172,0.2961276418529897
8.174,0.23516636924720502
8.176,0.26521677731615
8.178,0.2584461037459982
8.18,0.33117353466379296
8.182,0.31112617846991464
8.184000000000001,0.30702342689898376
8.186,0.282569577857267
8.188,0.23894572891878219
8.19,0.30381699096318115
8.192,0.30475585103977787
8.194,0.2741906400853371
8.196,0.19666835166109564
8.198,0.166268940834702
8.2,0.21206051944398374
8.202,0.20627030647771205
8.204,0.2571908019692344
8.206,0.24229818550620652
8.208,0.2656627622389094
8.21,0.30288146176658914
8.212,0.3994446156169924
8.214,0.3808272705694016
8.216,0.30593001067015946
8.218,0.32630417820091173
8.22,0.4000429882639307
8.222,0.3461056224003345
8.224,0.3917224697415995
8.226,0.37402151134549433
8.228,0.3918779654698663
8.23,0.35519604469527843
8.232,0.37524228860766184
8.234,0.3965981148081368
8.236,0.3551614047410059
8.238,0.3050835183302256
8.24,0.24654503801912298
8.242,0.2505172800742639
8.244,0.2284225178804633
8.246,0.2762748534737456
8.248,0.27570036037513224
8.25,0.2388330069141329
8.252,0.2507192287787272
8.254,0.2682500540721169
8.256,0.27812331938998636
8.258000000000001,0.3473729458202577
8.26,0.30026604800796886
8.262,0.2574644894170075
8.264,0.2545170350718444
8.266,0.23368906943568946
8.268,0.2427702327354595
8.27,0.1699758223003729
8.272,0.17518882492524535
8.274000000000001,0.15547055102289975
8.276,0.12027055586241642
8.278,0.09308099337881082
8.28,0.15109673175086225
8.282,0.15923732105776223
8.284,0.1856228546612002
8.286,0.20201849946458483
8.288,0.20658209034355401
8.290000000000001,0.20492990156087765
8.292,0.19994859848957658
8.294,0.10089582506344486
8.296,0.18568240787283963
8.298,0.11292869398834915
8.3,0.03364966540312575
8.302,0.07216416441889395
8.304,0.037484138430270875
8.306000000000001,-0.029206990100154595
8.308,0.01720911514745649
8.31,0.027138581720178134
8.312,-0.003295369018648797
8.314,-0.021225763807185105
8.316,-0.017034298711192664
8.318,-0.0281384905738562
8.32,-0.026441408914976927
8.322000000000001,-0.0411455568549528
8.324,-0.07677158645134563
8.326,-0.001921967669547886
8.328,-0.023070533198508825
8.33,-0.06319136371955292
8.332,-0.011457572225874957
8.334,-0.06063737099468414
8.336,-0.08580866560890343
8.338000000000001,-0.1410363659468914
8.34,-0.18277955727864925
8.342,-0.13169032296728145
8.344,-0.13221220425261104
8.346,-0.11257071093394444
8.348,-0.14274068238954096
8.35,-0.15061049448389663
8.352,-0.14293268557212602
8.354000000000001,-0.19466223226362556
8.356,-0.19351793386926253
8.358,-0.1807581553074622
8.36,-0.16298669944344457
8.362,-0.1721843108027563
8.364,-0.15207908115808477
8.366,-0.19273806650826697
8.368,-0.21179952655311163
8.370000000000001,-0.24125729673440022
8.372,-0.2714480071928562
8.374,-0.2607982826569768
8.376,-0.28105375467119953
8.378,-0.27516887616044605
8.38,-0.29214320332588684
8.382,-0.33485322417683894
8.384,-0.29821332274352064
8.386000000000001,-0.28753672327763957
8.388,-0.375859920349632
8.39,-0.41667250306450687
8.392,-0.4129467110791307
8.394,-0.3932449446322488
8.396,-0.4283037033797945
8.398,-0.4377310640247478
8.4,-0.413756732690155
8.402000000000001,-0.38355702797497293
8.404,-0.3755835023256542
8.406,-0.3512951721482864
8.408,-0.2300128197673248
8.41,-0.24034352899126166
8.412,-0.21702191648746516
8.414,-0.27119255730136516
8.416,-0.23435711528039826
8.418000000000001,-0.2511906280926841
8.42,-0.20130971495822902
8.422,-0.2388792717416266
8.424,-0.19675542726909057
8.426,-0.21444746718774588
8.428,-0.24473512624621763
8.43,-0.19205238132959557
8.432,-0.21961376619974393
8.434000000000001,-0.16404579064267044
8.436,-0.08512451025756196
8.438,-0.11308860173191859
8.44,-0.21058587761144731
8.442,-0.09572139767441601
8.444,-0.02017661072174559
8.446,-0.038926357962429714
8.448,-0.01008337909733048
8.45,-0.03269896631045355
8.452,-0.013146242542101616
8.454,-0.07433597569485717
8.456,-0.1409296624786729
8.458,-0.1894541181992626
8.46,-0.18427250648599314
8.462,-0.18666904941671092
8.464,-0.1912212465370129
8.466,-0.22216889158209008
8.468,-0.17768764677343585
8.47,-0.1725864555984098
8.472,-0.17556988195094614
8.474,-0.15165332704984036
8.476,-0.08646460311322923
8.478,-0.02565972046998022
8.48,-0.0720644328815323
8.482,-0.08625763713836987
8.484,-0.06766380450099985
8.486,-0.08783835260221329
8.488,-0.17195531229009764
8.49,-0.11817328822082085
8.492,-0.1792547443212198
8.494,-0.18697607733550425
8.496,-0.29722829454999045
8.498,-0.3878812098674824
8.5,0.0
8.502,0.02595288306732102
8.504,-0.03094649724970111
8.506,-0.047019822548797
8.508000000000001,0.04607048617846732
8.51,0.12430200189500962
8.512,0.09785496751838774
8.514,0.168025623088226
8.516,0.2264008473610326
8.518,0.18897065422424442
8.52,0.15693268083846967
8.522,0.11979451272699548
8.524000000000001,0.07900160159918079
8.526,0.05607279425253631
8.528,0.07284934433976731
8.53,0.07362599856643848
8.532,0.12790670695904893
8.534,0.2264457027318605
8.536,0.23323262812970413
8.538,0.3210632873855277
8.540000000000001,0.3135562969603989
8.542,0.28363045138185794
8.544,0.32120637171939426
8.546,0.25230174990876386
8.548,0.30809752714934024
8.55,0.2561958259209327
8.552,0.22043241519124535
8.554,0.2979556681963309
8.556000000000001,0.3161758444412992
8.558,0.2928570703125535
8.56,0.25381944717593075
8.562,0.3469741363436125
8.564,0.31295070304360495
8.566,0.33147208987124555
8.568,0.29357431349668883
8.57,0.27543818933670994
8.572000000000001,0.2536264066761724
8.574,0.18529747179696776
8.576,0.2227787168077071
8.578,0.18013604713927323
8.58,0.18967209709644384
8.582,0.24528831892985248
8.584,0.1922342435097566
8.586,0.16761012119820395
8.588000000000001,0.23674470844405415
8.59,0.20763224584159778
8.592,0.18465742315920974
8.594,0.16792081464636155
8.596,0.1891233009451112
8.598,0.27645386430787355
8.6,0.27950894935651194
8.602,0.2297738158064937
8.604000000000001,0.24985929867266599
8.606,0.3561609205285603
8.608,0.3623097463007652
8.61,0.33274714164005914
8.612,0.3757707148689975
8.614,0.3365533766642197
8.616,0.38905801425353226
8.618,0.36020477273402873
8.620000000000001,0.31124441941310255
8.622,0.2570708990932469
8.624,0.23106160974023204
8.626,0.24923974468416454
8.628,0.21723546494451962
8.63,0.2427684719283134
8.632,0.2681616565577374
8.634,0.22074471599335466
8.636000000000001,0.23231985556862234
8.638,0.26548413687702577
8.64,0.20254887283028933
8.642,0.190282359615765
8.644,0.19892625951546505
8.646,0.15851410021192813
8.648,0.2517976237803523
8.65,0.23844656814832654
8.652000000000001,0.26361683808143366
8.654,0.22977387939090899
8.656,0.2751091878130414
8.658,0.2534192435486158
8.66,0.23074580414875956
8.662,0.3031715397766501
8.664,0.3282635557647484
8.666,0.3792424077691492
8.668000000000001,0.31762202575586596
8.67,0.26343741366199347
8.672,0.29399192729023116
8.674,0.3081287540447346
8.676,0.23409649351356676
8.678,0.28063647744290554
8.68,0.3166752297893656
8.682,0.29339733585737093
8.684000000000001,0.2824313913574754
8.686,0.27862545170643593
8.688,0.26381700843056355
8.69,0.312940389408366
8.692,0.38692618539766666
8.694,0.36648479428303427
8.696,0.33508572881911025
8.698,0.3305891424842622
8.700000000000001,0.33046868714136357
8.702,0.36071636234049476
8.704,0.314332370300727
8.706,0.32553798186058946
8.708,0.3441923280666346
8.71,0.357636229693705
8.712,0.4533299756789273
8.714,0.45646607212698775
8.716,0.4409596054256757
8.718,0.4868584522874231
8.72,0.47143445839720255
8.722,0.41893281583238995
8.724,0.3914887618377836
8.726,0.3967167514808283
8.728,0.41384061100652114
8.73,0.4280525413481213
8.732,0.5153744128820403
8.734,0.5568601817122307
8.736,0.5363613088653674
8.738,0.5459035148469242
8.74,0.6361277908470349
8.742,0.6294230538147512
8.744,0.6264497231754829
8.746,0.6816622867812692
8.748,0.6244940099610992
8.75,0.587864285653406
8.752,0.5526950983161498
8.754,0.5585554819001768
8.756,0.5189441743784067
8.758000000000001,0.5493798739390092
8.76,0.5531962076199977
8.762,0.5901064726928094
8.764,0.4851295038246166
8.766,0.48156084434211244
8.768,0.4648114468342359
8.77,0.47946270462864793
8.772,0.4469167682358386
8.774000000000001,0.49104048453319593
8.776,0.4730506211279799
8.778,0.48392996733721527
8.78,0.5064385768123496
8.782,0.5319888115216076
8.784,0.47985229626357806
8.786,0.5127158555385987
8.788,0.5003406702377018
8.790000000000001,0.5437530278827511
8.792,0.5611298357304761
8.794,0.5405840393673507
8.796,0.5057478741254358
8.798,0.4537096581715987
8.8,0.4447509174415656
8.802,0.4377889132754895
8.804,0.4734489191279778
8.806000000000001,0.5301231735440484
8.808,0.5144577202104814
8.81,0.5072613391145422
8.812,0.5020129475636224
8.814,0.5185245618703702
8.816,0.4140529413007952
8.818,0.36003501645115166
8.82,0.34689089076685287
8.822000000000001,0.28332755693380696
8.824,0.2643476405203966
8.826,0.17103850180744695
8.828,0.19293804918604196
8.83,0.2192687151946533
8.832,0.08920494156089975
8.834,0.022287826178067016
8.836,-0.014480420066183664
8.838000000000001,0.008503513777924576
8.84,0.03257764864031887
8.842,0.005995339840165981
8.844,0.04330196646327544
8.846,0.05581459901409458
8.848,0.08190748378340929
8.85,0.07860393893434714
8.852,0.07208423353252935
8.854000000000001,0.053591986271064096
8.856,0.04687700695291208
8.858,0.07725782069740972
8.86,0.022112496467458165
8.862,0.06716794722195485
8.864,0.08131785234823741
8.866,0.12455871839683508
8.868,0.13929575630187618
8.870000000000001,0.12810911537005132
8.872,0.09924784506478024
8.874,0.12472419786640176
8.876,0.15866373335600104
8.878,0.13547167627699097
8.88,0.12191712793396126
8.882,0.1408218603439928
8.884,0.16102126573431197
8.886000000000001,0.18624903704172469
8.888,0.12749075363325058
8.89,0.1349250955597625
8.892,0.2138100648612471
8.894,0.2683477501015761
8.896,0.310164675775358
8.898,0.33343269882826654
8.9,0.35288302611927747
8.902000000000001,0.3286432651246656
8.904,0.3866332954554328
8.906,0.35655916902618934
8.908,0.34802020111473064
8.91,0.297978946779172
8.912,0.2557254311761563
8.914,0.29871826177483185
8.916,0.2847015034325937
8.918000000000001,0.2508346166440534
8.92,0.2713665995360073
8.922,0.2688852245575999
8.924,0.28479847520213863
8.926,0.3163902105067147
8.928,0.3116336162126794
8.93,0.3388959937685352
8.932,0.4052554716301888
8.934000000000001,0.3351562663295591
8.936,0.3164464233145481
8.938,0.32493778209801194
8.94,0.32906868904844644
8.942,0.415226046141842
8.944,0.4253206867365744
8.946,0.3956231401342454
8.948,0.3026599214809411
8.950000000000001,0.3773894044490569
8.952,0.3862075764902031
8.954,0.37449507555173045
8.956,0.4018990071451263
8.958,0.4713864160746424
8.96,0.4842966245113851
8.962,0.4569450460910507
8.964,0.4733069859820622
8.966,0.5291858725987746
8.968,0.5167539340498455
8.97,0.4975561499151835
8.972,0.5275937359697209
8.974,0.5363276270057493
8.976,0.4811597639785823
8.978,0.50162255959621
8.98,0.508177889455216
8.982,0.4071802464913514
8.984,0.3921029867375705
8.986,0.41468272727468425
8.988,0.40298751523961296
8.99,0.3620752964916625
8.992,0.29881327803872804
8.994,0.37129097456986915
8.996,0.3027528357920908
8.998,0.29704788383656733
9.0,0.0
9.002,0.0010019103605616309
9.004,0.028453235603935756
9.006,0.04667516868853805
9.008000000000001,0.008722033465926593
9.01,-0.02415927968690945
9.012,-0.06656003278551004
9.014,-0.09581630321946877
9.016,-0.11191605949504457
9.018,-0.12525326607085696
9.02,-0.1492105968239028
9.022,-0.16358142326032254
9.024000000000001,-0.16695119728378405
9.026,-0.14700144940903415
9.028,-0.15975990938122164
9.03,-0.2356219494230316
9.032,-0.27505402940492507
9.034,-0.24904544592615685
9.036,-0.21514298583192337
9.038,-0.267900229187769
9.040000000000001,-0.28519901553267135
9.042,-0.310460500695215
9.044,-0.29776753714114523
9.046,-0.2177113039433911
9.048,-0.14777991750397312
9.05,-0.1539946815421116
9.052,-0.1967759780621139
9.054,-0.2546456715195644
9.056000000000001,-0.2967977822800967
9.058,-0.2675025168914815
9.06,-0.18245685305201587
9.062,-0.22455206793326443
9.064,-0.2500101231819558
9.066,-0.24439482257919742
9.068,-0.2693645250197747
9.07,-0.2611083321047323
9.072000000000001,-0.23214091238453016
9.074,-0.27737469304060225
9.076,-0.3526019064089647
9.078,-0.4130697133080363
9.08,-0.31029599799113505
9.082,-0.3304679959312804
9.084,-0.3266285610509241
9.086,-0.32373233015807723
9.088000000000001,-0.322689446186073
9.09,-0.3563894741534053
9.092,-0.4055984623622457
9.094,-0.4366295793101389
9.096,-0.523751439339055
9.098,-0.4279999691956866
9.1,-0.4309642137216101
9.102,-0.3678977591628607
9.104000000000001,-0.3839433672505299
9.106,-0.35414806363073037
9.108,-0.36756105244951787
9.11,-0.39598023660201664
9.112,-0.3916344941413763
9.114,-0.4820109572746949
9.116,-0.528610240965274
9.118,-0.49476124437043834
9.120000000000001,-0.4827059810890244
9.122,-0.4938012434183632
9.124,-0.5314532896107667
9.126,-0.5510297597054092
9.128,-0.585897801829417
9.13,-0.646210150926964
9.132,-0.6729768820378357
9.134,-0.6921392535829509
9.136000000000001,-0.7041637152495301
9.138,-0.7335025288805888
9.14,-0.7717308288110838
9.142,-0.705974738381214
9.144,-0.6473742506082483
9.146,-0.6083721750737006
9.148,-0.67394109608346
9.15,-0.71242840568538
9.152000000000001,-0.8081400609001219
9.154,-0.8296719815384497
9.156,-0.8020938384744134
9.158,-0.8559269255345037
9.16,-0.8842546222163774
9.162,-0.9498299161600741
9.164,-0.8924309265626751
9.166,-0.8766372495892956
9.168000000000001,-0.8953682397288849
9.17,-0.856849072751499
9.172,-0.8003559038076484
9.174,-0.7850807906708797
9.176,-0.7987806759697027
9.178,-0.7777499608194682
9.18,-0.8682488314173764
9.182,-0.9176574756324565
9.184000000000001,-0.8624270525246234
9.186,-0.8372613226360148
9.188,-0.8560986974601412
9.19,-0.8682358047259562
9.192,-0.9118428905213638
9.194,-0.9253588615092758
9.196,-0.8248958599773659
9.198,-0.868970128228667
9.200000000000001,-0.8493551940041228
9.202,-0.8348045721701682
9.204,-0.9215288308147664
9.206,-1.0016912274470127
9.208,-0.9946489350768644
9.21,-0.99140633071341
9.212,-1.0136652121106122
9.214,-0.9796745294957347
9.216000000000001,-0.9924572983680573
9.218,-0.9313635262342497
9.22,-0.8931713622378217
9.222,-0.9033354407487619
9.224,-0.9697379227904093
9.226,-0.9623854718198763
9.228,-1.0094406649572616
9.23,-0.9645195500864987
9.232,-0.9391682056915671
9.234,-0.9412761063146229
9.236,-0.8877361209923047
9.238,-0.8925750059228423
9.24,-0.877626053387975
9.242,-0.9175888798464866
9.244,-0.97770559021304
9.246,-0.9593471587852103
9.248,-1.0303830952334418
9.25,-1.0496967972219546
9.252,-1.160505460991262
9.254,-1.1277868148724621
9.256,-1.1402542652373509
9.258000000000001,-1.099527853231451
9.26,-1.144940911565706
9.262,-1.193646677072432
9.264,-1.1851576769580126
9.266,-1.2297302401226946
9.268,-1.208635852936518
9.27,-1.1440893839510844
9.272,-1.1515193717294225
9.274000000000001,-1.188394602663238
9.276,-1.1884063924036647
9.278,-1.1591654831279057
9.28,-1.1234954529293668
9.282,-1.1325986531743404
9.284,-1.0956626988692189
9.286,-1.0469983091368837
9.288,-1.0408129027819772
9.290000000000001,-1.0823962588563891
9.292,-1.06812871027125
9.294,-1.039568369141831
9.296,-1.0623135151564147
9.298,-1.090515682539916
9.3,-1.1081636861764919
9.302,-1.0866197979611452
9.304,-1.1306932235732268
9.306000000000001,-1.102876260810506
9.308,-1.0652884440613173
9.31,-1.0982203669080004
9.312,-1.1145655839076494
9.314,-1.0278671255260419
9.316,-1.0290913191431728
9.318,-1.0190440039082027
9.32,-1.0229828925221376
9.322000000000001,-1.0550906960243516
9.324,-1.1224909107730263
9.326,-1.1146539917472884
9.328,-1.0897055789256906
9.33,-1.1021607791909158
9.332,-1.0755334127114342
9.334,-1.0310500386662038
9.336,-1.0283048888983999
9.338000000000001,-1.0929888477616867
9.34,-1.1136580998521517
9.342,-1.1063923601522978
9.344,-1.0754717956514068
9.346,-1.0051108812559242
9.348,-1.0970260065116721
9.35,-1.0649848215116937
9.352,-1.091122819846379
9.354000000000001,-1.0993896868320345
9.356,-1.1581555267119383
9.358,-1.186131495694852
9.36,-1.1942329391958677
9.362,-1.1984013941633924
9.364,-1.2206696672093793
9.366,-1.244119474390592
9.368,-1.2630252907453061
9.370000000000001,-1.2791828362036919
9.372,-1.3625523891434799
9.374,-1.4060164875948855
9.376,-1.359877852646645
9.378,-1.346474736882144
9.38,-1.2941322286607935
9.382,-1.2645897180387538
9.384,-1.2474666610337068
9.386000000000001,-1.2300589104296884
9.388,-1.2442530443549666
9.39,-1.2891220452121572
9.392,-1.2563894633899269
9.394,-1.186819479414092
9.396,-1.191926700939849
9.398,-1.157096949474068
9.4,-1.1082216060210075
9.402000000000001,-1.1228516487270885
9.404,-1.1047042270738712
9.406,-1.1379967489271687
9.408,-1.13139959606418
9.41,-1.0769769486595049
9.412,-1.109055601620663
9.414,-1.102994628839947
9.416,-1.0101701819882585
9.418000000000001,-1.0652791396836718
9.42,-1.069948851632449
9.422,-1.0303894623926986
9.424,-1.0202750553717501
9.426,-1.0303202375642349
9.428,-1.0158903934709236
9.43,-0.9677310167662374
9.432,-1.0087277753242598
9.434000000000001,-0.9615579479706797
9.436,-0.9245457049147408
9.438,-0.9236388703896223
9.44,-0.9143161555265842
9.442,-0.9860908111620088
9.444,-0.9445151052881986
9.446,-0.9257516617083739
9.448,-0.8658067239942366
9.450000000000001,-0.8775631707575613
9.452,-0.8722484697447812
9.454,-0.8295214430356681
9.456,-0.8215684421125586
9.458,-0.8984934790991579
9.46,-0.8707890440746988
9.462,-0.8748733010635643
9.464,-0.9795657821159114
9.466000000000001,-0.9522514165656488
9.468,-0.9185177768809569
9.47,-0.9515577528151749
9.472,-0.9739010618379482
9.474,-0.9608421820914594
9.476,-0.9030687526425198
9.478,-0.9220659408258511
9.48,-0.9346651528344652
9.482,-0.9928008393755212
9.484,-0.98528688450001
9.486,-0.9150556899918039
9.488,-0.900440541809836
9.49,-0.8156048600829866
9.492,-0.8698502829817412
9.494,-0.9106636545337439
9.496,-0.928694445539546
9.498,-0.9155744396652172
9.5,0.0
9.502,-0.0008944274054958345
9.504,-0.08870837810454257
9.506,-0.05490169019997149
9.508000000000001,-0.1444001242786057
9.51,-0.154193895191429
9.512,-0.2827501087203861
9.514,-0.2665337603738964
9.516,-0.27824702149344405
9.518,-0.24170498700857057
9.52,-0.29885636577897245
9.522,-0.3281285744368079
9.524000000000001,-0.3876558653471789
9.526,-0.32140873473558185
9.528,-0.43162117899089236
9.53,-0.42455427316946737
9.532,-0.49273343551108817
9.534,-0.43920294554292627
9.536,-0.347818756875073
9.538,-0.3746493147091432
9.540000000000001,-0.3592640509091942
9.542,-0.41447106106204523
9.544,-0.4122140985327989
9.546,-0.47141284235612013
9.548,-0.5077594473316542
9.55,-0.5188323591942172
9.552,-0.5397615486523224
9.554,-0.5154882384616231
9.556000000000001,-0.576710214014265
9.558,-0.5869497329130589
9.56,-0.541423205255557
9.562,-0.5207851513951527
9.564,-0.531772324373438
9.566,-0.4846862145616817
9.568,-0.44017971204182627
9.57,-0.3899299470796862
9.572000000000001,-0.44713381059407875
9.574,-0.47647252748450564
9.576,-0.43524956679642157
9.578,-0.4317224061434095
9.58,-0.5154566155097635
9.582,-0.44155859060890723
9.584,-0.44481327132851356
9.586,-0.48777755913277066
9.588000000000001,-0.46753459247132834
9.59,-0.43773131464792825
9.592,-0.46213362626986143
9.594,-0.5232178531929075
9.596,-0.5058920846104491
9.598,-0.46195201764894067
9.6,-0.5000784766089432
9.602,-0.5778059422918163
9.604000000000001,-0.5215181393527688
9.606,-0.6013182393396845
9.608,-0.6520344394485342
9.61,-0.7098966802068456
9.612,-0.6920691697219534
9.614,-0.7321646090619258
9.616,-0.7886382823190581
9.618,-0.863232464128397
9.620000000000001,-0.8325723900953284
9.622,-0.9469683679586804
9.624,-0.9689540648367139
9.626,-0.9765641732646695
9.628,-0.9674235397224553
9.63,-0.9572628955340532
9.632,-0.9012833520857169
9.634,-0.9032405110312758
9.636000000000001,-0.8712473864286694
9.638,-0.7978506981562341
9.64,-0.8537464940610735
9.642,-0.8625351462918305
9.644,-0.8748361647701013
9.646,-0.8321511365729046
9.648,-0.7528471384778608
9.65,-0.6897666548023613
9.652000000000001,-0.6956915411521916
9.654,-0.6413237592443486
9.656,-0.6066136731201035
9.658,-0.6345267253675078
9.66,-0.6444537232844625
9.662,-0.5955931761528577
9.664,-0.5984008410049748
9.666,-0.6887643168105231
9.668000000000001,-0.6946469358407805
9.67,-0.6893291120454208
9.672,-0.7802204966221589
9.674,-0.7359325728474855
9.676,-0.7368239890168597
9.678,-0.7644290929991384
9.68,-0.8311417343148682
9.682,-0.7801215972524504
9.684000000000001,-0.7957034735129711
9.686,-0.8122479848962447
9.688,-0.7861981056528897
9.69,-0.8276313777570481
9.692,-0.8793802709090457
9.694,-0.897297789448738
9.696,-0.8830642434560199
9.698,-0.9035952348437966
9.700000000000001,-0.8582492097383962
9.702,-0.9005980132630249
9.704,-1.0420812062291103
9.706,-1.0637711871027116
9.708,-1.1042760980844317
9.71,-1.0952839413753277
9.712,-1.1858703499196193
9.714,-1.1720620003386577
9.716000000000001,-1.1659182763932396
9.718,-1.2282263538110743
9.72,-1.2608831608139461
9.722,-1.2588503893876812
9.724,-1.2301167592988096
9.726,-1.141871972604083
9.728,-1.145508689870698
9.73,-1.1320524314028177
9.732,-1.0913852350804651
9.734,-1.066954571241428
9.736,-1.0260714757970426
9.738,-1.062567130740181
9.74,-0.9995847878664281
9.742,-1.0262410201298233
9.744,-1.0662509873418298
9.746,-1.0942692553436841
9.748,-1.0606146919180288
9.75,-1.1349703573178545
9.752,-1.1234223612741006
9.754,-1.041384012583241
9.756,-1.1070184428964969
9.758000000000001,-1.06317772788594
9.76,-0.9688795324432147
9.762,-0.921036986175396
9.764,-0.9644617159845348
9.766,-1.0346370757904046
9.768,-1.0506942302914668
9.77,-1.043618443122119
9.772,-0.9111562756530072
9.774000000000001,-0.8867920203026363
9.776,-0.9471430279792736
9.778,-0.8846021900375516
9.78,-0.8568011276616496
9.782,-0.8940415292949893
9.784,-0.8264433192342451
9.786,-0.8265089763047464
9.788,-0.8242384122908919
9.790000000000001,-0.83736326635095
9.792,-0.8676174895095139
9.794,-0.9355070202543576
9.796,-0.9494877897859264
9.798,-0.9574521158564209
9.8,-0.9462539208966794
9.802,-0.9564793840660863
9.804,-0.9802831952831852
9.806000000000001,-0.943928515211089
9.808,-0.903210098760554
9.81,-0.8151116696494767
9.812,-0.860785726820402
9.814,-0.8728217808941956
9.816,-0.8863635334101105
9.818,-0.9687897590442542
9.82,-1.016945894393162
9.822000000000001,-0.928488842305454
9.824,-0.9737229844465465
9.826,-0.9358268047139013
9.828,-1.0528580213085341
9.83,-0.9892011774157701
9.832,-1.0013893454514693
9.834,-1.0561007359968344
9.836,-1.015876333093555
9.838000000000001,-1.0968114338720323
9.84,-1.1183033587470863
9.842,-1.1332430972243577
9.844,-1.10411162109295
9.846,-1.1877852171229304
9.848,-1.2651443355361016
9.85,-1.2762508091315967
9.852,-1.361261310207752
9.854000000000001,-1.350223186490321
9.856,-1.425566175806899
9.858,-1.3858266771585834
9.86,-1.3555752475801992
9.862,-1.3443395745396887
9.864,-1.34950871021651
9.866,-1.2949739630351094
9.868,-1.207309703264441
9.870000000000001,-1.1741012837463327
9.872,-1.1912373364770314
9.874,-1.1521885192290882
9.876,-1.111930219949567
9.878,-1.1148193403565503
9.88,-1.102941585785259
9.882,-1.1962858239950143
9.884,-1.2198325052494756
9.886000000000001,-1.2911803319400479
9.888,-1.3042027118655108
9.89,-1.334124424226854
9.892,-1.3127141651395393
9.894,-1.247189881838554
9.896,-1.267653070810858
9.898,-1.3334921750015207
9.9,-1.3010676797862157
9.902000000000001,-1.2834605502030618
9.904,-1.2840644333184648
9.906,-1.3629578660156103
9.908,-1.4190057060838221
9.91,-1.4090457034277695
9.912,-1.399559639386464
9.914,-1.3132554463710566
9.916,-1.2594835679000174
9.918000000000001,-1.1945998963320374
9.92,-1.1852309851215284
9.922,-1.1647875993234342
9.924,-1.2072724125078473
9.926,-1.1960806181785346
9.928,-1.2491972812500756
9.93,-1.1440527056180445
9.932,-1.1531982440186523
9.934000000000001,-1.1897567076478721
9.936,-1.1309608365064912
9.938,-1.1379352129690505
9.94,-1.1932937117567592
9.942,-1.1501051657504588
9.944,-1.0749745190155688
9.946,-1.1611206043990967
9.948,-1.1987781336296222
9.950000000000001,-1.222082248853977
9.952,-1.183737333581653
9.954,-1.2058261507282009
9.956,-1.2555241323636948
9.958,-1.2538083195616718
9.96,-1.2380845015308684
9.962,-1.2044699586985612
9.964,-1.2781510892668486
9.966000000000001,-1.2773396638141465
9.968,-1.2227621653200444
9.97,-1.1864349393918252
9.972,-1.142581124723612
9.974,-1.1432248395052327
9.976,-1.2403147351165063
9.978,-1.21662318626389
9.98,-1.2006986195762661
9.982000000000001,-1.2093094391952273
9.984,-1.2245471138201218
9.986,-1.2716874045931343
9.988,-1.2606783021118606
9.99,-1.2579515471044742
9.992,-1.2504249514526802
9.994,-1.1779382029835548
9.996,-1.2098764737186978
9.998,-1.252484123913945
10.0,0.0

